Preconditioned iterative solvers for constrained high-order implicit shock tracking methods

High-order implicit shock tracking (fitting) is a class of high-order numerical methods that use numerical optimization to simultaneously compute a high-order approximation to a conservation law solution and align elements of the computational mesh with non-smooth features. This alignment ensures that non-smooth features are perfectly represented by inter-element jumps and high-order basis functions approximate smooth regions of the solution without nonlinear stabilization, which leads to accurate approximations on traditionally coarse meshes. In this work, we devise a family of preconditioners for the saddle point linear system that defines the step toward optimality at each iteration of the optimization solver so Krylov solvers can be effectively used. Our preconditioners integrate standard preconditioners from constrained optimization with popular preconditioners for discontinuous Galerkin discretizations such as block Jacobi, block incomplete LU factorizations with minimum discarded fill reordering, and p-multigrid. Thorough studies are performed using two inviscid compressible flow problems to evaluate the effectivity of each preconditioner in this family and their sensitivity to critical shock tracking parameters such as the mesh and Hessian regularization, linearization state, and resolution of the solution space.

==> _dat/EveryStateStudy/StS_elr_cyl_AllIt_orgLam.csv <==
Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;26;37;112;63;80;73;328;258;195;197
2;32;42;116;71;91;72;381;302;237;238
3;32;65;127;76;105;85;375;336;270;249
4;35;82;120;77;130;84;406;374;332;282
5;43;92;119;81;154;112;441;367;356;300
6;49;104;120;89;147;113;426;371;352;317
7;54;153;156;117;213;158;466;377;393;331
8;57;113;137;104;155;135;559;475;426;395
9;46;95;142;90;167;136;560;468;464;404
10;36;76;127;81;137;119;430;351;295;280
11;38;73;123;74;133;126;470;407;338;317
12;40;78;117;80;172;167;405;331;274;267
13;45;120;119;82;179;152;372;297;313;261
14;52;159;142;94;201;191;501;371;362;328
15;52;175;155;96;246;192;539;391;463;362
16;57;222;175;108;327;219;579;421;561;405
17;61;235;221;121;344;299;666;432;564;440
18;64;253;234;121;339;234;692;442;656;455
19;70;277;265;133;400;264;748;459;758;510
20;70;268;260;131;384;269;747;460;739;515
21;65;293;257;118;377;264;747;442;721;532
22;64;261;258;121;364;275;742;437;685;554
23;66;269;267;126;363;271;766;439;673;542
24;67;244;261;130;373;269;754;434;747;535
25;69;316;265;130;437;308;742;444;753;526
26;68;256;261;133;372;287;738;454;705;551
27;69;268;263;135;405;288;738;466;740;560
28;66;268;279;131;421;288;774;442;763;545
29;70;281;277;134;378;275;778;469;755;548
30;61;276;260;121;419;304;730;418;738;553
31;66;283;264;120;400;260;746;426;712;503
32;72;296;285;171;448;342;739;459;744;522
33;70;292;268;134;407;278;760;454;794;551
34;72;267;277;140;412;278;761;447;750;529
35;70;265;276;139;419;275;755;441;738;531
36;68;289;347;242;402;318;738;429;720;526
37;66;273;270;145;415;310;733;421;720;526
38;65;265;260;127;368;264;725;422;727;504
39;75;288;283;154;431;323;759;465;730;519
40;72;288;262;133;418;297;735;448;740;551
41;69;294;266;134;428;304;729;431;803;506
42;70;310;295;180;443;313;741;433;765;528
43;68;300;282;141;447;363;758;416;738;511
44;67;288;277;146;416;300;739;412;777;527
45;61;292;273;118;424;318;758;398;755;526
46;61;272;273;118;373;288;747;387;705;531
47;62;274;270;115;385;273;750;384;694;519
48;65;269;264;130;366;280;734;410;681;531
49;61;274;275;135;377;286;733;387;707;516
50;30;65;91;61;80;77;333;280;204;209
51;34;65;100;60;128;148;321;226;181;170
52;29;79;95;55;106;89;279;202;195;162
53;36;67;111;66;133;109;335;234;257;186
54;36;132;123;70;165;172;399;295;275;250
55;41;93;138;75;191;153;431;304;313;267
56;47;190;160;83;231;171;472;290;400;322
57;51;107;152;90;278;280;443;298;367;321
58;58;241;216;113;347;270;585;356;592;404
59;53;253;209;101;339;267;571;336;561;404
60;62;254;220;113;321;239;588;340;582;388
61;60;234;219;112;312;235;591;349;576;397
62;59;261;225;108;314;222;592;333;604;393
63;62;226;225;121;322;229;593;350;540;404
64;55;268;224;103;330;227;607;335;611;404
65;61;228;192;104;345;217;508;313;632;400
66;62;245;215;102;308;222;566;306;528;413
67;59;236;232;93;373;325;577;261;470;391
68;66;260;225;109;338;269;582;311;543;426
69;64;259;240;120;362;283;608;327;584;444
70;64;272;233;115;315;254;587;315;560;436
71;64;260;232;114;389;299;590;307;593;450
72;61;262;235;112;341;250;591;313;606;461
73;61;250;242;110;363;285;603;296;592;460
74;61;277;241;111;327;254;604;309;582;464
75;59;249;244;110;340;264;602;295;585;465
76;58;259;233;111;341;248;588;304;582;447
77;56;239;239;112;329;258;596;302;549;434
78;59;255;238;111;340;254;594;307;581;435
79;55;237;235;109;318;253;586;296;549;454
80;57;242;231;108;377;334;576;294;574;432
81;58;250;241;109;378;326;603;303;571;426
82;56;244;213;104;373;324;536;279;572;395
83;57;245;236;109;374;329;583;298;555;457
84;56;244;222;104;412;382;555;280;567;411
85;56;244;216;104;372;319;546;277;565;400
86;56;243;213;105;375;332;547;283;537;406
87;56;243;205;102;373;323;526;273;568;395
88;55;243;223;104;359;312;553;280;538;451
89;55;243;204;102;362;311;524;272;566;383
90;55;242;228;105;357;308;564;278;536;411
91;55;242;211;103;357;306;531;272;562;380
92;55;241;229;104;352;302;571;273;533;411
93;55;241;228;102;352;301;561;271;551;383
94;55;241;231;103;333;298;574;271;530;403
95;55;241;231;102;350;298;571;271;548;391
96;55;240;233;102;347;294;577;270;529;401
97;56;240;212;102;326;291;534;270;551;387
98;55;240;233;102;335;291;578;269;531;397
99;55;240;230;102;331;288;569;268;527;394
100;55;240;231;104;331;285;575;271;522;406


==> _dat/EveryStateStudy/StS_elr_cyl_LamKap.csv <==
Iteration;Lambda;Kappa;nCells
1;0.884902717;0.39658524;90
2;0.884902717;0.437303168;90
3;0.710151984;0.349842534;90
4;0.528125401;0.279874027;90
5;0.394266989;0.223899222;90
6;0.333077537;0.171977364;90
7;0.165026539;0.137581891;90
8;0.165026539;0.310885626;90
9;0.165026539;0.301410574;90
10;0.449326401;0.234095295;88
11;0.449326401;0.263035866;88
12;0.267718336;0.16934004;86
13;0.193682703;0.144530679;86
14;0.065988487;0.115624543;86
15;0.041259343;0.044399464;86
16;0.01699081;0.035519571;86
17;0.01699081;0.028415657;86
18;0.010830486;0.022732525;86
19;0.008849027;0.01818602;86
20;0.008849027;0.016342853;86
21;0.008849027;0.016342853;86
22;0.008849027;0.013638671;86
23;0.008849027;0.013638671;86
24;0.008849027;0.060653539;86
25;0.008849027;0.048522831;86
26;0.008849027;0.038818265;86
27;0.008849027;0.031054612;86
28;0.008849027;0.024843689;86
29;0.008849027;0.013528095;86
30;0.008849027;0.013528095;86
31;0.008849027;0.03705324;86
32;0.008849027;0.029642592;86
33;0.008849027;0.023714074;86
34;0.008849027;0.018971259;86
35;0.008849027;0.013719179;85
36;0.008849027;0.010975343;85
37;0.008849027;0.010975343;85
38;0.008849027;0.010975343;85
39;0.008849027;0.048419899;85
40;0.008849027;0.038735919;85
41;0.008849027;0.030988735;85
42;0.008849027;0.024790988;85
43;0.008849027;0.019832791;85
44;0.008849027;0.015866233;85
45;0.008849027;0.012692986;85
46;0.008849027;0.010154389;85
47;0.008849027;0.010154389;85
48;0.008849027;0.010154389;85
49;0.008849027;0.010154389;85
50;0.603146463;0.360413109;81
51;0.355709767;0.235300616;79
52;0.265392035;0.252065497;77
53;0.125849186;0.201652398;77
54;0.063369619;0.161321918;77
55;0.040925136;0.129057534;77
56;0.023742978;0.103246028;77
57;0.023742978;0.062134915;77
58;0.012153022;0.049707932;77
59;0.010049623;0.039766346;77
60;0.010049623;0.05454667;77
61;0.010049623;0.043637336;77
62;0.008849027;0.034909869;77
63;0.008849027;0.055969698;77
64;0.008849027;0.044775758;77
65;0.008849027;0.105732309;75
66;0.008849027;0.104202154;75
67;0.008849027;0.037837758;75
68;0.008849027;0.030270207;75
69;0.008849027;0.024216165;75
70;0.008849027;0.019271521;75
71;0.008849027;0.015417217;75
72;0.008849027;0.012333774;75
73;0.008849027;0.009867019;75
74;0.008849027;0.007893615;75
75;0.008849027;0.006314892;75
76;0.008849027;0.005051914;75
77;0.008849027;0.004041531;75
78;0.008849027;0.004041531;75
79;0.008849027;0.004041531;75
80;0.008849027;0.004041531;75
81;0.008849027;0.004041531;75
82;0.008849027;0.004041531;75
83;0.008849027;0.003233225;75
84;0.008849027;0.003233225;75
85;0.008849027;0.003233225;75
86;0.008849027;0.003233225;75
87;0.008849027;0.003233225;75
88;0.008849027;0.003233225;75
89;0.008849027;0.003233225;75
90;0.008849027;0.003233225;75
91;0.008849027;0.003233225;75
92;0.008849027;0.003233225;75
93;0.008849027;0.003233225;75
94;0.008849027;0.003233225;75
95;0.008849027;0.003233225;75
96;0.008849027;0.003233225;75
97;0.008849027;0.003233225;75
98;0.008849027;0.003233225;75
99;0.008849027;0.003233225;75
100;0.008849027;0.003233225;75


==> _dat/EveryStateStudy/StS_elr_dmnd_LamKap.csv <==
Iteration;Lambda;Kappa;nCells
1;2.31115792;0.07716449;220
2;2.31115792;0.075648049;220
3;1.255301506;0.075648049;220
4;1.255301506;0.086750625;220
5;1.255301506;0.0694005;220
6;1.255301506;0.092445873;220
7;1.255301506;0.073956699;220
8;1.255301506;0.089056864;220
9;1.255301506;0.071245492;220
10;0.775999158;0.056996393;220
11;0.775999158;0.083510022;220
12;1.474659229;0.05174058;218
13;0.741040478;0.041392464;218
14;0.37611519;0.041392464;218
15;0.203734664;0.041392464;218
16;0.105576308;0.041392464;218
17;0.199309279;0.036579633;217
18;0.106905465;0.036579633;217
19;0.080993437;0.036579633;217
20;0.044669516;0.029263706;217
21;0.034942899;0.029263706;217
22;0.034942899;0.070440616;217
23;0.687618351;0.038680872;216
24;0.36952423;0.030944697;216
25;0.161864014;0.024755758;216
26;0.061818568;0.019804606;216
27;0.061818568;0.015843685;216
28;0.04298694;0.012674948;216
29;0.04298694;0.012674948;216
30;0.029510959;0.010139958;216
31;0.023222295;0.010139958;216
32;0.023111579;0.010139958;216
33;0.023111579;0.010139958;216
34;0.023111579;0.008111967;216
35;0.023111579;0.008111967;216
36;0.023111579;0.008111967;216
37;0.023111579;0.008111967;216
38;0.023111579;0.010092146;216
39;0.023111579;0.008073717;216
40;0.023111579;0.008073717;216
41;0.023111579;0.008073717;216
42;0.023111579;0.006458973;216
43;0.023111579;0.006458973;216
44;0.134643401;0.007774323;212
45;0.084558171;0.007774323;212
46;0.023111579;0.007774323;212
47;0.023111579;0.006219459;212
48;0.023111579;0.006219459;212
49;0.023111579;0.006219459;212
50;0.023111579;0.006219459;212
51;0.023111579;0.006219459;212
52;0.023111579;0.006219459;212
53;0.023111579;0.006219459;212
54;0.023111579;0.006219459;212
55;0.023111579;0.006219459;212
56;0.023111579;0.006219459;212
57;0.023111579;0.006219459;212
58;0.023111579;0.006219459;212
59;0.023111579;0.006219459;212
60;0.023111579;0.006219459;212
61;0.023111579;0.006219459;212
62;0.023111579;0.006219459;212
63;0.023111579;0.006219459;212
64;0.023111579;0.006219459;212
65;0.023111579;0.006219459;212
66;0.023111579;0.006219459;212
67;0.023111579;0.006219459;212
68;0.023111579;0.006219459;212
69;0.023111579;0.006219459;212
70;0.023111579;0.006219459;212
71;0.023111579;0.006219459;212
72;0.023111579;0.006219459;212
73;0.023111579;0.006219459;212
74;0.023111579;0.006219459;212
75;0.023111579;0.006219459;212
76;0.023111579;0.006219459;212
77;0.023111579;0.006219459;212
78;0.023111579;0.006219459;212
79;0.023111579;0.006219459;212
80;0.023111579;0.006219459;212
81;0.023111579;0.006219459;212
82;0.023111579;0.006219459;212
83;0.023111579;0.006219459;212
84;0.023111579;0.006219459;212
85;0.023111579;0.006219459;212
86;0.023111579;0.006219459;212
87;0.023111579;0.006219459;212
88;0.023111579;0.006219459;212
89;0.023111579;0.006219459;212
90;0.023111579;0.006219459;212
91;0.023111579;0.006219459;212
92;0.023111579;0.004975567;212
93;0.023111579;0.004975567;212
94;0.023111579;0.004975567;212
95;0.023111579;0.004975567;212
96;0.023111579;0.004975567;212
97;0.023111579;0.004975567;212
98;0.023111579;0.004975567;212
99;0.023111579;0.004975567;212
100;0.023111579;0.004975567;212
101;0.023111579;0.004975567;212
102;0.023111579;0.004975567;212
103;0.023111579;0.004975567;212
104;0.023111579;0.004975567;212
105;0.023111579;0.004975567;212
106;0.023111579;0.004975567;212
107;0.023111579;0.004975567;212
108;0.023111579;0.004975567;212
109;0.023111579;0.004975567;212
110;0.023111579;0.004975567;212
111;0.023111579;0.004975567;212
112;0.023111579;0.004975567;212
113;0.023111579;0.004975567;212
114;0.023111579;0.004975567;212
115;0.023111579;0.004975567;212
116;0.023111579;0.004975567;212
117;0.023111579;0.004975567;212
118;0.023111579;0.004975567;212
119;0.023111579;0.004975567;212
120;0.023111579;0.004975567;212
121;0.023111579;0.004975567;212
122;0.023111579;0.004975567;212
123;0.214167313;0.011453795;211
124;0.036258652;0.009163036;211
125;0.023111579;0.007330428;211
126;0.023111579;0.005864343;211
127;0.023111579;0.005864343;211
128;0.023111579;0.004691474;211
129;0.023111579;0.004691474;211
130;0.023111579;0.004691474;211
131;0.023111579;0.004691474;211
132;0.023111579;0.004691474;211
133;0.023111579;0.004691474;211
134;0.023111579;0.004691474;211
135;0.023111579;0.004691474;211
136;0.023111579;0.004691474;211
137;0.023111579;0.004691474;211
138;0.023111579;0.004691474;211
139;0.023111579;0.004691474;211
140;0.023111579;0.004691474;211
141;0.023111579;0.004691474;211
142;0.023111579;0.004691474;211
143;0.023111579;0.004691474;211
144;0.023111579;0.004691474;211
145;0.023111579;0.004691474;211
146;0.023111579;0.004691474;211
147;0.023111579;0.004691474;211
148;0.023111579;0.004691474;211
149;0.023111579;0.004691474;211
150;0.023111579;0.004691474;211
151;0.023111579;0.004691474;211
152;0.023111579;0.004691474;211
153;0.023111579;0.004691474;211
154;0.023111579;0.004691474;211
155;0.023111579;0.004691474;211
156;0.023111579;0.004691474;211
157;0.023111579;0.004691474;211
158;0.023111579;0.004691474;211
159;0.023111579;0.004691474;211
160;0.023111579;0.004691474;211
161;0.023111579;0.004691474;211
162;0.023111579;0.004691474;211
163;0.023111579;0.004691474;211
164;0.023111579;0.004691474;211
165;0.023111579;0.004691474;211
166;0.023111579;0.004691474;211
167;0.023111579;0.004691474;211
168;0.023111579;0.004691474;211
169;0.023111579;0.004691474;211
170;0.023111579;0.004691474;211
171;0.023111579;0.004691474;211
172;0.023111579;0.004691474;211
173;0.023111579;0.004691474;211
174;0.023111579;0.004691474;211
175;0.023111579;0.004691474;211
176;0.023111579;0.004691474;211
177;0.023111579;0.004691474;211
178;0.023111579;0.004691474;211
179;0.023111579;0.004691474;211
180;0.023111579;0.004691474;211
181;0.023111579;0.004691474;211
182;0.023111579;0.004691474;211
183;0.023111579;0.004691474;211
184;0.023111579;0.004691474;211
185;0.023111579;0.004691474;211
186;0.023111579;0.004691474;211
187;0.023111579;0.004691474;211
188;0.023111579;0.004691474;211
189;0.023111579;0.004691474;211
190;0.023111579;0.004691474;211
191;0.023111579;0.004691474;211
192;0.023111579;0.004691474;211
193;0.023111579;0.004691474;211
194;0.023111579;0.004691474;211
195;0.023111579;0.004691474;211
196;0.023111579;0.004691474;211
197;0.023111579;0.004691474;211
198;0.023111579;0.004691474;211
199;0.023111579;0.004691474;211
200;0.023111579;0.007289307;211
201;0.023111579;0.005831446;211
202;0.023111579;0.004665157;211
203;0.023111579;0.003732125;211
204;0.023111579;0.003732125;211
205;0.023111579;0.003732125;211
206;0.023111579;0.003732125;211
207;0.023111579;0.003732125;211
208;0.023111579;0.003732125;211
209;0.023111579;0.003732125;211
210;0.023111579;0.003732125;211
211;0.023111579;0.003732125;211
212;0.023111579;0.003732125;211
213;0.023111579;0.003732125;211
214;0.023111579;0.003732125;211
215;0.023111579;0.003732125;211
216;0.023111579;0.003732125;211
217;0.023111579;0.003732125;211
218;0.023111579;0.003732125;211
219;0.023111579;0.003732125;211
220;0.023111579;0.003732125;211
221;0.023111579;0.003732125;211
222;0.023111579;0.003732125;211
223;0.023111579;0.003732125;211
224;0.023111579;0.003732125;211
225;0.023111579;0.003732125;211
226;0.023111579;0.003732125;211
227;0.023111579;0.003732125;211
228;0.023111579;0.003732125;211
229;0.023111579;0.003732125;211
230;0.023111579;0.003732125;211
231;0.023111579;0.003732125;211
232;0.023111579;0.003732125;211
233;0.023111579;0.003732125;211
234;0.023111579;0.003732125;211
235;0.023111579;0.0029857;211
236;0.023111579;0.0029857;211
237;0.023111579;0.0029857;211
238;0.023111579;0.0029857;211
239;0.023111579;0.0029857;211
240;0.023111579;0.0029857;211
241;0.023111579;0.0029857;211
242;0.023111579;0.0029857;211
243;0.023111579;0.0029857;211
244;0.023111579;0.0029857;211
245;0.023111579;0.0029857;211
246;0.023111579;0.0029857;211
247;0.023111579;0.0029857;211
248;0.023111579;0.0029857;211
249;0.023111579;0.0029857;211
250;0.023111579;0.0029857;211
251;0.023111579;0.0029857;211
252;0.023111579;0.0029857;211
253;0.023111579;0.0029857;211
254;0.023111579;0.0029857;211
255;0.023111579;0.0029857;211
256;0.023111579;0.0029857;211
257;0.023111579;0.0029857;211
258;0.023111579;0.0029857;211
259;0.023111579;0.0029857;211
260;0.023111579;0.0029857;211
261;0.023111579;0.0029857;211
262;0.023111579;0.0029857;211
263;0.023111579;0.0029857;211
264;0.023111579;0.0029857;211
265;0.023111579;0.0029857;211
266;0.023111579;0.0029857;211
267;0.023111579;0.0029857;211
268;0.023111579;0.0029857;211
269;0.023111579;0.0029857;211
270;0.023111579;0.0029857;211
271;0.023111579;0.0029857;211
272;0.023111579;0.0029857;211
273;0.023111579;0.0029857;211
274;0.023111579;0.0029857;211
275;0.023111579;0.0029857;211
276;0.023111579;0.0029857;211
277;0.023111579;0.0029857;211
278;0.366505277;0.014771212;205
279;0.269896925;0.01181697;205
280;0.078418247;0.009453576;205
281;0.059251684;0.007562861;205
282;0.059251684;0.041389413;205
283;0.059251684;0.03311153;205
284;0.059251684;0.026489224;205
285;0.059251684;0.021191379;205
286;0.059251684;0.016953104;205
287;0.049331096;0.013562483;205
288;0.043324486;0.010849986;205
289;0.043324486;0.04133149;205
290;0.043324486;0.033065192;205
291;0.043324486;0.026452154;205
292;0.043324486;0.021161723;205
293;0.043324486;0.016929378;205
294;0.04040596;0.013543503;205
295;0.04040596;0.043109522;205
296;0.04040596;0.034487618;205
297;0.04040596;0.027590094;205
298;0.04040596;0.022072075;205
299;0.04040596;0.01765766;205
<<<<<<< HEAD
300;0.04040596;0.014126128;205
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
;;;
=======
300;0.04040596;0.014126128;205
>>>>>>> 57dbb6617a1735272cd3c2ed3fa29c088b455b90


==> _dat/EveryStateStudy/StS_elr_dnmd_AllIt_orgLam.csv <==
Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;7;7;113;40;26;41;294;167;102;116
2;6;6;127;43;26;36;316;173;77;91
3;9;10;122;36;40;44;339;167;99;110
4;9;11;146;52;36;43;335;188;103;113
5;9;12;117;45;34;42;327;201;113;119
6;11;14;132;57;39;52;353;201;117;129
7;10;14;121;47;37;52;340;203;119;123
8;13;16;147;59;43;57;384;243;123;140
9;12;16;132;50;43;51;376;196;105;121
10;16;19;128;54;44;54;359;240;118;135
11;16;20;160;64;56;62;420;234;128;143
12;13;17;140;51;45;53;390;217;112;145
13;17;20;127;54;52;63;353;215;113;133
14;21;25;138;59;59;65;359;195;137;146
15;23;34;136;54;74;80;357;192;167;165
16;28;45;135;57;82;84;366;205;195;180
17;25;38;134;54;72;72;378;216;182;180
18;28;48;133;56;87;85;374;215;194;179
19;29;56;133;57;103;86;372;215;203;181
20;34;89;136;61;146;103;381;215;287;202
21;36;100;141;64;164;124;404;224;295;234
22;36;68;163;72;133;110;421;253;289;219
23;21;24;121;45;55;70;358;223;156;166
24;22;28;126;43;64;70;367;206;159;168
25;28;36;125;49;82;75;359;201;195;180
26;33;61;137;54;123;91;349;206;243;188
27;37;65;133;61;125;99;344;208;257;194
28;41;73;134;64;131;100;364;192;269;189
29;42;77;149;67;132;105;369;205;294;207
30;44;86;153;72;142;114;376;213;268;218
31;44;105;154;70;142;122;373;198;288;224
32;46;106;150;69;137;120;374;200;283;226
33;45;92;140;69;147;126;357;180;286;226
34;47;95;160;72;148;121;382;211;274;211
35;45;94;157;72;154;122;383;212;284;211
36;45;94;140;70;156;114;350;207;283;221
37;44;92;141;71;147;119;356;204;287;217
38;45;98;149;71;155;118;358;205;279;216
39;44;93;157;68;152;108;396;211;294;224
40;44;96;149;70;150;127;368;204;278;218
41;43;104;154;69;147;125;374;210;277;228
42;44;96;146;71;147;116;368;208;273;219
43;41;94;145;67;143;134;360;216;268;223
44;27;41;137;59;92;98;357;212;186;186
45;31;52;139;59;105;95;354;201;213;194
46;42;86;159;69;154;117;392;180;274;196
47;41;85;163;70;162;121;389;205;290;214
48;40;85;155;66;145;110;381;210;299;199
49;42;82;158;67;156;119;396;202;285;200
50;38;83;137;65;150;108;342;204;296;199
51;42;82;137;67;156;111;348;203;294;199
52;39;81;141;65;147;108;345;198;293;195
53;40;79;134;65;151;108;339;200;293;198
54;40;82;135;64;154;110;340;201;297;198
55;39;81;146;65;150;108;369;199;295;195
56;39;79;142;64;155;109;355;200;291;198
57;39;81;140;63;156;110;353;201;292;198
58;39;82;142;64;134;110;361;200;292;199
59;39;82;141;63;159;110;356;201;279;199
60;39;81;139;63;157;111;346;200;292;198
61;38;81;141;64;145;110;358;200;291;199
62;38;81;140;63;149;110;353;200;291;199
63;39;81;138;63;144;111;341;199;293;199
64;38;80;137;63;147;111;343;200;292;199
65;38;81;141;64;154;110;356;200;291;199
66;38;81;140;64;151;111;353;200;271;200
67;38;79;140;63;150;112;347;200;322;199
68;38;79;140;63;163;111;350;200;317;199
69;38;81;142;64;154;110;360;200;311;200
70;37;79;142;64;157;110;358;200;290;200
71;38;78;141;63;163;111;354;200;290;199
72;37;78;143;63;152;111;362;200;314;200
73;38;77;144;63;148;111;358;199;319;200
74;38;78;143;63;154;111;363;200;344;200
75;37;74;144;63;167;111;362;199;320;199
76;37;77;144;63;168;111;361;200;338;200
77;38;78;144;63;172;112;363;200;365;201
78;37;73;144;64;178;112;365;199;395;200
79;37;74;145;63;187;112;363;200;397;201
80;38;77;144;63;177;112;363;200;387;201
81;37;73;145;64;168;113;367;200;344;200
82;37;74;145;63;167;113;367;200;332;201
83;37;77;145;63;158;113;365;201;319;202
84;37;73;145;64;166;113;369;200;324;200
85;37;74;145;63;163;113;369;200;324;201
86;37;77;145;64;154;114;368;201;321;202
87;37;73;146;64;148;113;370;200;323;201
88;37;74;146;63;149;114;370;200;323;201
89;37;77;147;63;154;114;370;201;322;202
90;38;73;147;64;147;114;372;200;321;201
91;37;73;147;63;148;114;372;201;322;201
92;38;77;138;63;154;114;345;201;321;202
93;38;73;139;63;140;114;350;200;314;201
94;37;73;139;63;147;114;352;201;269;202
95;37;77;141;63;135;114;357;201;272;202
96;37;73;141;63;142;114;356;200;312;201
97;37;73;141;63;146;114;357;200;314;202
98;37;76;143;63;151;114;361;201;316;202
99;37;73;143;63;145;114;359;200;311;201
100;37;74;143;63;147;114;360;200;311;202
101;37;76;143;63;151;114;364;200;314;202
102;37;73;145;63;145;114;366;200;310;201
103;37;74;145;63;148;114;367;200;311;202
104;37;77;145;63;151;114;367;200;269;202
105;37;73;146;63;145;114;369;199;310;201
106;37;74;146;64;148;114;369;200;309;202
107;37;77;146;63;152;114;369;200;309;202
108;37;74;146;64;145;114;370;199;309;201
109;37;74;146;64;148;114;370;200;308;202
110;37;77;146;64;152;114;371;200;309;202
111;37;74;147;64;145;114;371;199;309;201
112;37;74;147;64;149;114;371;199;267;202
113;37;77;147;64;152;114;372;199;308;202
114;37;74;148;64;145;114;372;198;308;202
115;37;74;147;64;149;114;372;198;267;202
116;37;77;148;64;151;114;372;199;268;202
117;37;74;148;64;145;114;372;198;308;202
118;37;74;148;64;149;114;372;198;267;202
119;37;77;148;64;151;114;372;198;268;202
120;37;76;148;64;146;114;372;197;267;202
121;37;76;148;64;150;114;372;197;267;202
122;37;77;148;64;151;114;372;198;307;202
123;26;36;149;61;64;87;309;226;165;167
124;42;73;135;66;125;108;354;190;229;167
125;40;67;154;65;156;109;372;197;267;178
126;42;78;138;68;148;111;367;200;287;178
127;43;74;142;68;152;115;348;191;244;180
128;44;81;142;69;145;113;355;198;239;183
129;41;79;126;68;131;115;303;193;245;181
130;43;79;142;67;156;111;331;187;245;181
131;41;78;138;65;152;109;339;187;281;180
132;43;77;136;68;154;112;334;188;251;181
133;41;80;138;64;153;110;336;189;248;183
134;42;80;138;66;141;111;337;187;247;181
135;41;80;138;64;145;111;336;190;285;183
136;40;80;133;64;146;110;331;190;247;182
137;41;80;139;63;147;111;338;187;286;183
138;40;80;138;63;146;111;337;189;247;182
139;40;80;135;63;146;110;334;190;247;182
140;40;80;138;63;137;112;337;187;247;181
141;39;80;136;63;146;111;335;188;247;181
142;39;80;135;63;146;110;335;189;247;181
143;39;81;136;63;145;112;335;188;247;181
144;38;81;135;63;145;111;335;189;247;181
145;39;81;137;62;146;111;336;189;282;182
146;39;81;136;62;145;111;335;189;281;181
147;38;81;135;63;139;112;335;187;247;181
148;38;81;135;63;145;112;335;188;281;181
149;39;81;137;62;146;112;337;189;281;181
150;38;81;135;63;145;112;335;188;280;181
151;39;81;136;62;145;112;337;189;246;181
152;37;81;135;63;142;112;335;188;246;181
153;39;81;136;63;145;112;337;189;246;181
154;37;81;135;63;142;113;336;188;246;180
155;38;81;136;63;142;113;337;189;246;181
156;36;81;135;63;140;113;336;188;246;180
157;37;81;136;63;142;113;337;189;246;181
158;36;81;135;63;138;113;335;187;246;180
159;36;81;135;63;142;113;336;188;246;180
160;36;81;135;63;138;113;335;188;246;180
161;36;81;135;63;139;113;336;188;246;180
162;36;81;135;63;138;113;336;187;245;180
163;36;81;135;63;139;113;336;188;245;180
164;36;81;136;63;139;114;335;187;245;180
165;36;81;135;63;141;114;335;188;244;180
166;36;81;136;63;140;114;335;188;245;180
167;36;81;135;63;140;114;334;188;244;180
168;36;81;135;64;140;114;335;188;245;179
169;36;81;134;63;140;115;333;188;244;180
170;36;81;135;64;137;114;334;188;245;179
171;36;81;133;64;140;115;332;188;245;179
172;35;81;134;64;137;115;333;188;245;179
173;36;81;133;64;140;115;331;188;245;179
174;35;81;133;64;136;115;332;188;276;179
175;36;81;133;64;140;115;330;189;245;179
176;35;81;133;64;136;117;331;188;246;178
177;35;81;132;65;140;117;329;189;245;178
178;35;81;133;65;135;117;330;188;246;178
179;35;81;131;65;140;117;328;189;246;178
180;35;82;132;65;135;117;329;188;246;177
181;34;81;131;65;152;117;327;189;246;177
182;34;82;131;65;138;117;327;189;246;177
183;34;82;130;65;139;117;325;190;246;177
184;34;82;130;65;138;117;325;189;246;176
185;34;82;130;65;136;117;324;190;246;177
186;34;83;129;65;152;117;324;189;245;176
187;34;82;128;65;136;117;322;191;245;176
188;33;83;128;65;152;117;322;191;245;176
189;33;83;127;65;138;117;320;192;245;176
190;33;83;127;65;135;117;320;192;245;176
191;33;83;127;65;136;117;319;194;244;177
192;33;83;127;65;137;117;318;193;245;176
193;33;83;128;65;136;116;318;194;244;176
194;33;84;132;65;153;116;318;194;244;176
195;33;83;136;65;136;116;319;195;244;176
196;33;84;142;65;138;116;333;195;244;176
197;34;84;146;65;139;116;339;195;245;176
198;34;84;149;65;155;116;342;195;245;176
199;34;84;152;66;139;116;344;196;282;176
200;41;78;125;66;148;113;317;181;240;179
201;43;82;164;67;152;108;391;179;260;177
202;39;81;160;64;148;111;395;191;285;180
203;43;85;161;66;164;114;397;188;259;177
204;38;82;160;65;148;113;395;189;266;179
205;41;83;158;67;144;110;391;187;257;176
206;43;84;150;67;158;108;356;190;259;178
207;41;84;123;67;158;108;310;191;256;177
208;40;84;144;67;158;107;340;190;257;176
209;40;82;150;67;157;106;359;190;258;175
210;39;81;153;67;155;107;369;191;260;175
211;39;81;151;66;152;107;349;191;261;175
212;39;79;151;66;151;108;345;189;262;177
213;39;80;154;68;141;110;342;184;267;179
214;37;81;146;68;129;111;343;185;245;181
215;36;81;148;65;139;111;354;183;245;180
216;36;81;148;66;139;111;357;183;246;182
217;36;81;148;65;139;111;357;182;245;180
218;37;81;149;66;138;111;358;181;246;181
219;36;81;149;66;139;111;358;181;245;181
220;36;81;149;66;139;111;357;181;245;180
221;36;81;149;66;139;111;358;181;245;180
222;37;81;149;66;138;111;358;180;245;181
223;36;81;149;66;139;111;359;180;245;180
224;36;81;150;67;140;111;359;180;246;180
225;37;81;150;67;139;111;359;180;246;180
226;36;81;150;67;139;111;359;180;246;180
227;36;81;150;67;139;111;360;180;246;180
228;36;81;150;67;139;112;359;180;246;180
229;37;81;150;67;139;111;360;180;246;180
230;36;81;151;67;139;112;360;180;246;180
231;36;81;150;66;139;111;360;180;246;180
232;37;81;149;66;139;111;360;180;246;180
233;37;81;149;66;138;111;360;180;246;180
234;36;81;149;66;139;111;360;180;246;180
235;37;82;150;67;139;110;363;177;247;180
236;37;81;150;67;139;111;362;178;246;180
237;37;81;150;67;138;111;362;179;246;180
238;37;81;150;67;139;111;361;179;246;180
239;37;81;152;67;141;114;361;180;246;180
240;37;81;152;67;143;114;360;180;245;180
241;37;81;150;67;138;111;361;180;246;180
242;37;81;152;68;143;114;360;180;245;180
243;37;81;152;67;142;114;360;180;246;180
244;36;81;155;68;143;116;360;180;245;180
245;37;81;153;68;138;111;360;180;246;179
246;37;81;155;69;143;116;360;180;245;179
247;37;81;153;68;138;112;360;180;247;179
248;36;81;155;69;143;116;360;180;246;179
249;36;81;155;69;142;116;360;180;247;179
250;37;81;155;69;144;117;359;180;246;179
251;36;81;155;69;143;117;359;180;248;179
252;36;81;155;69;144;117;359;180;248;179
253;36;81;153;68;137;113;359;180;257;179
254;36;81;155;69;144;118;358;180;249;179
255;36;81;153;68;137;113;359;180;260;179
256;36;80;154;69;144;118;358;180;250;179
257;36;81;152;68;137;113;358;180;265;179
258;36;80;154;69;144;118;357;180;252;179
259;36;80;152;68;137;113;358;180;236;179
260;36;80;154;70;144;119;357;180;255;179
261;36;80;152;68;137;113;358;180;264;179
262;36;80;154;70;144;119;357;180;257;179
263;36;80;152;68;137;113;357;180;263;179
264;36;80;154;70;144;119;356;180;260;179
265;36;79;152;68;137;114;357;180;262;179
266;36;80;154;70;144;119;356;180;262;179
267;35;78;152;68;137;114;357;181;262;179
268;36;79;154;70;144;119;356;180;264;179
269;35;78;152;69;135;111;356;181;261;179
270;35;79;153;70;141;118;355;180;233;179
271;35;78;152;69;135;112;356;181;261;179
272;35;79;153;70;141;118;355;180;264;179
273;34;78;152;69;135;112;355;181;260;179
274;35;79;153;70;141;118;354;180;263;179
275;34;78;151;69;135;113;355;181;260;179
276;35;78;153;70;141;118;354;180;261;179
277;34;78;151;69;135;113;354;181;260;179
278;20;28;132;56;69;80;352;213;160;152
279;25;35;130;59;76;77;362;229;172;180
280;32;61;138;54;104;113;335;210;192;153
281;34;64;140;59;108;92;337;212;197;185
282;32;55;163;64;87;99;402;199;190;197
283;33;50;130;58;90;94;352;200;178;170
284;37;58;145;65;107;97;351;217;198;171
285;35;55;142;62;87;97;355;189;182;178
286;34;53;143;59;102;99;347;202;186;182
287;35;49;138;62;108;101;350;197;187;193
288;36;49;137;62;101;103;356;201;194;174
289;33;56;158;62;107;109;366;206;192;190
290;34;51;127;59;94;98;340;212;186;189
291;36;54;141;62;99;89;348;216;195;182
292;36;60;137;64;101;97;343;211;202;186
293;37;56;148;64;106;104;346;208;200;192
294;36;57;139;61;105;102;357;207;201;191
295;35;54;156;64;90;100;367;221;182;182
296;35;53;144;59;105;116;339;201;192;179
297;35;65;142;66;110;109;352;221;208;187
298;37;57;152;61;100;100;361;205;221;195
299;39;64;135;69;107;109;333;222;210;194
300;37;62;143;65;104;100;336;198;211;189


==> _dat/GridStudy/GS_elr_cyl_lam0001_it1.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
90;165;263;322;258;467;397;926;745;1000;836
251;151;384;609;334;656;727;1000;962;1000;1000
495;197;570;774;374;1000;878;1000;1000;1000;1000
1017;184;581;848;408;1000;769;1000;1000;1000;1000


==> _dat/GridStudy/GS_elr_cyl_lam0001_it100.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
75;125;295;475;279;535;473;1000;723;1000;826
244;71;534;768;179;748;680;1000;517;1000;1000
493;68;419;748;186;596;430;1000;584;785;726
1017;74;267;736;193;388;330;1000;678;734;676


==> _dat/GridStudy/GS_elr_cyl_lam0001_it50.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
81;114;359;462;211;551;424;1000;623;1000;860
244;75;547;723;182;810;676;1000;555;1000;1000
493;69;427;697;189;537;458;1000;588;773;800
1017;76;269;901;233;401;483;1000;753;726;916


==> _dat/GridStudy/GS_elr_cyl_lam01_it1.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
90;49;92;142;94;144;124;446;311;347;278
251;48;83;187;114;221;143;570;386;547;298
495;59;84;269;156;304;181;861;602;645;362
1017;51;105;403;203;371;167;1000;887;909;424


==> _dat/GridStudy/GS_elr_cyl_lam01_it100.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
75;25;89;96;47;156;139;244;111;191;148
244;30;73;89;57;145;109;255;205;226;160
493;30;88;105;91;184;120;316;279;333;168
1017;34;90;159;110;256;135;449;445;567;269


==> _dat/GridStudy/GS_elr_cyl_lam01_it50.csv <==
NumCells;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
81;44;120;137;82;150;105;434;311;325;244
244;30;72;95;58;146;131;281;200;228;160
493;32;89;124;89;184;118;319;279;335;183
1017;43;88;196;120;262;140;595;461;567;272


==> _dat/ISQP/R0elr_cyl.csv <==
Iteration,Full,neigh(BUU),neigh(BUU) without BUX,blkdiag(BUU)
1,36.90661326,36.90661326,36.90661326,36.90661326
2,35.953906,34.60108533,36.34291105,38.5434028
3,26.47842434,25.92904056,27.50384484,29.49656081
4,23.71835805,22.80794668,24.8711487,30.08151969
5,21.07492737,21.0315664,25.10972393,27.03543913
6,18.62338119,25.23467118,22.00762616,26.92917976
7,13.94192562,18.86618843,19.35162275,26.91499016
8,10.60210235,14.39116993,14.55362869,26.59459738
9,11.61320506,7.710983499,11.75042366,25.92334624
10,4.923482792,9.912377869,8.692599435,25.95175355
11,0.788191854,1.726714525,4.833744662,25.76239058
12,0.158695425,0.369914047,2.623207504,25.53542034
13,0.087649713,0.070487839,5.906169902,25.95290917
14,0.073612401,0.061282145,3.335619983,25.98554939
15,0.07359962,0.014269171,1.203971035,26.01753559
16,0.063608614,0.05255082,0.578341976,26.0218455
17,0.059665148,0.01314924,0.215326103,26.0558541
18,0.056537451,0.036290591,0.171402466,26.301464
19,0.04238137,0.016481675,0.084894813,26.85943838
20,0.048548454,0.030734826,0.071805623,26.63015559
21,0.034720487,0.022581819,0.066789262,26.81898625
22,0.043976367,0.024685902,0.068504153,26.70481301
23,0.026899306,0.025650588,0.051651437,27.11627415
24,0.043766283,0.021621321,0.062757625,27.50909385
25,0.02879016,0.029649571,0.040389813,27.36156527
26,0.036988966,0.013844709,0.068844684,28.33201793
27,0.015447429,0.038021651,0.065890622,27.76681402
28,0.030860061,19.21714119,0.057745401,27.71896116
29,0.011803402,18.68371244,0.072629027,27.78901473
30,0.027078,19.55571762,0.05640153,28.27921253
31,0.009881218,19.81752267,0.069389861,27.39527345
32,0.026212811,16.45483924,0.058583688,27.07209828
33,0.009170472,13.70479012,0.068137398,26.71087974
34,0.026320488,8.865376316,0.056964111,26.7124759
35,0.009366937,5.769996778,0.066895636,26.48830676
36,0.026247457,1.186415905,0.056602486,26.3130532
37,0.009312913,0.454452919,0.074198741,26.05909413
38,0.026782497,0.365239579,0.058659631,25.75539248
39,0.009017692,0.553235308,0.065346492,25.34831672
40,0.027483556,0.059915901,0.064742169,24.88739606
41,0.009871471,1.456153807,0.050309838,22.27613409
42,0.017256757,0.085514963,0.05373,24.57202111
43,0.007272416,20.15660864,0.072412609,21.36937633
44,0.022218113,15.06408792,0.055590222,23.99953549
45,0.009943513,7.458252583,0.042419402,21.03183049
46,0.009117403,4.408865698,0.038071776,18.46333232
47,0.007572047,1.24750544,0.032075109,24.76258841
48,0.00894646,1.101288456,0.030820439,25.07819726
49,0.012249254,3.437073497,0.027663646,23.14246054
50,0.009720938,3.812625438,0.022672939,26.8007521
51,0.012792227,1.071469649,0.021042969,0
52,0.009324432,0.087816752,0.02182142,0
53,0.007790127,0.061529871,0.01930674,0
54,0.004549857,0.04765789,0.01987144,0
55,0.006773949,0.035648913,0.017734812,0
56,0.004294879,0.032533708,0.01713833,0
57,0.006831625,0.013807428,0.018649237,0
58,0.0047658,0.013363074,0.016149217,0
59,0.005813983,0.010450252,0.015970182,0
60,0.004471387,0.010436432,0.016486401,0
61,0.00445651,0.007583109,0.015671052,0
62,0.004737001,0.006809302,0.014384584,0
63,0.004747035,0.004343095,0.014293077,0
64,0.004705421,0.004586642,0.013188231,0
65,0.004340516,0.00349238,0.013010343,0
66,0.004400086,0.00336462,0.013198509,0
67,0.004076393,0.002924011,0.012645497,0
68,0.003712584,0.002854715,0.012719847,0
69,0.003553644,0.002195698,0.012724962,0
70,0.003344623,0.001922874,0.012941706,0
71,0.003148454,0.001910548,0.012323511,0
72,0.003084086,0.001802931,0.012240994,0
73,0.003197244,0.00175705,0.012296686,0
74,0.003370433,0.001599922,0.012311832,0
75,0.003334775,0.001584726,0.012218308,0
76,0.003103816,0.001528264,0.012169692,0
77,0.003083846,0.001498217,0.012187174,0
78,0.003008841,0.001501131,0.012182362,0
79,0.00297185,0.001481208,0.012142487,0
80,0.002950095,0.001471511,0.012192763,0
81,0.002930094,0.001465751,0.012383657,0
82,0.002950784,0.001448183,0.01230874,0
83,0.002864327,0.001451131,0.012145325,0
84,0.002866062,0.001452302,0.012039291,0
85,0.002855733,0.001444499,0.012061759,0
86,0.002845433,0.001435234,0.012155259,0
87,0.002834101,0.001433588,0.012141943,0
88,0.002852891,0.00143165,0.011871026,0
89,0.002796615,0.001429774,0.011876346,0
90,0.002782689,0.001429154,0.011875841,0
91,0.002751477,0.001427896,0.011849826,0
92,0.0027549,0.001426985,0.011853459,0
93,0.002730059,0.001426832,0.012049434,0
94,0.002728107,0.001426152,0.011802591,0
95,0.002705923,0.001425481,0.011729471,0
96,0.002652371,0.001425152,0.011750316,0
97,0.002647042,0.001425145,0.011739581,0
98,0.002628795,0.001425142,0.011713842,0
99,0.002620731,0.00142514,0.011741429,0
100,0.002616136,0.001425139,0.011674369,0


==> _dat/ISQP/R1elr_cyl.csv <==
Iteration,Full,neigh(BUU),neigh(BUU) without BUX,blkdiag(BUU)
1,2.11E+01,21.07073916,21.07073916,21.07073916
2,2.39E+01,23.22393976,23.91560148,24.60365543
3,1.83E+01,17.69558283,18.53798199,18.94703027
4,1.65E+01,15.54382862,16.83067242,19.46483065
5,1.45E+01,14.04037501,17.44407699,18.17236259
6,1.27E+01,17.99862578,15.3214457,18.36302414
7,9.61E+00,12.74309498,13.49272737,18.69676241
8,7.68E+00,10.48784527,9.73903903,18.7710932
9,8.15E+00,6.745545639,9.138332493,18.75637949
10,4.64E+00,9.186279691,6.99410311,18.93278193
11,1.39E+00,2.641949274,4.831042015,19.02181429
12,6.89E-01,1.216351309,2.926970876,19.01254792
13,4.64E-01,0.649935507,6.374148947,19.42663408
14,3.76E-01,0.434751383,3.424368466,19.5681004
15,3.47E-01,0.359557299,1.610402191,19.63854327
16,3.27E-01,0.334779686,1.138494854,19.79318168
17,3.06E-01,0.322109327,0.886613615,19.91048083
18,2.90E-01,0.303214501,0.682707121,5298.133825
19,2.68E-01,0.289542128,0.608008732,20.5068981
20,2.53E-01,0.269383947,0.565299503,20.39226391
21,2.39E-01,0.257298914,0.541702232,20.58826104
22,2.26E-01,0.243537559,0.522037767,6711.87996
23,2.14E-01,0.232569717,0.506717475,20.64017973
24,2.03E-01,0.222116389,0.487853295,20.7694835
25,1.95E-01,0.212509528,0.474232513,20.85263895
26,1.86E-01,0.205135181,0.455966977,21.33770577
27,1.80E-01,0.197861476,0.443718682,21.13028886
28,1.73E-01,15.49485045,0.427241956,21.2851888
29,1.68E-01,15.35405762,0.388208044,21.47676333
30,1.63E-01,16.35030462,0.372247307,21.62830944
31,1.60E-01,16.71195693,0.36131493,21.23007577
32,1.55E-01,14.13375621,0.346764023,21.01703213
33,1.53E-01,11.05529466,0.339193248,20.65261311
34,1.50E-01,7.896354431,0.327603615,20.73421276
35,1.48E-01,5.751525469,0.322981566,20.63105151
36,1.46E-01,1.836486488,0.314703222,20.5634376
37,1.45E-01,0.922257143,0.310843979,20.53973804
38,1.43E-01,0.584480751,0.30267268,20.53252763
39,1.42E-01,0.78311705,0.301997162,20.45755049
40,1.40E-01,0.354587232,0.295172409,20.3396345
41,1.40E-01,1.584703463,0.293423572,18.47685634
42,1.39E-01,0.440316709,0.289392152,20.32457792
43,1.39E-01,16.60759196,0.288904373,18.16484905
44,1.37E-01,11.80677178,0.281714423,20.3291469
45,1.37E-01,6.028074458,0.279071821,17.7519715
46,1.37E-01,3.51804876,0.287004125,15.95507559
47,1.36E-01,1.49704961,0.280129902,21.21312003
48,1.36E-01,1.361037744,0.279528692,21.45849771
49,1.35E-01,4.123783465,0.276049263,19.12641653
50,1.35E-01,2.56865766,0.275712981,22.28403932
51,1.34E-01,0.917561716,0.272613769,0
52,1.34E-01,0.410027156,0.27174635,0
53,1.34E-01,0.320482539,0.271782371,0
54,1.34E-01,0.304927767,0.269653111,0
55,1.33E-01,0.284349013,0.26890173,0
56,1.33E-01,0.27461334,0.269071808,0
57,1.33E-01,0.267185972,0.267088121,0
58,1.33E-01,0.26179957,0.267107567,0
59,1.33E-01,0.256159187,0.265914216,0
60,1.32E-01,0.251745924,0.26557284,0
61,1.32E-01,0.241255796,0.265192395,0
62,1.32E-01,0.237003871,0.264728383,0
63,1.32E-01,0.232123815,0.264357014,0
64,1.32E-01,0.231068626,0.26413333,0
65,1.32E-01,0.220352176,0.264059635,0
66,1.32E-01,0.218290895,0.26385004,0
67,1.32E-01,0.213164907,0.26365205,0
68,1.32E-01,0.212647699,0.263619138,0
69,1.32E-01,0.206887873,0.263467868,0
70,1.32E-01,0.204124045,0.263408561,0
71,1.32E-01,0.202640912,0.263235802,0
72,1.32E-01,0.201044843,0.263217646,0
73,1.32E-01,0.200593805,0.263204192,0
74,1.32E-01,0.198728014,0.26312607,0
75,1.32E-01,0.197730906,0.263084872,0
76,1.32E-01,0.196649961,0.263056553,0
77,1.32E-01,0.19551317,0.263034308,0
78,1.32E-01,0.195201259,0.263006423,0
79,1.32E-01,0.194506921,0.262984677,0
80,1.32E-01,0.193739745,0.262957113,0
81,1.32E-01,0.193676858,0.262940117,0
82,1.32E-01,0.19329094,0.262787878,0
83,1.32E-01,0.19317663,0.26275496,0
84,1.32E-01,0.192967808,0.262672197,0
85,1.32E-01,0.192491147,0.26262922,0
86,1.32E-01,0.192208142,0.262549888,0
87,1.32E-01,0.192243749,0.262528768,0
88,1.32E-01,0.192206207,0.262443034,0
89,1.32E-01,0.192175221,0.262427335,0
90,1.32E-01,0.192160992,0.262412317,0
91,1.32E-01,0.192151013,0.262401474,0
92,1.32E-01,0.192143972,0.262391637,0
93,1.32E-01,0.19214256,0.262404731,0
94,1.32E-01,0.192142622,0.262332152,0
95,1.32E-01,0.192145402,0.262319752,0
96,1.32E-01,0.19214903,0.262280802,0
97,1.32E-01,0.192149212,0.262269573,0
98,1.32E-01,0.192149336,0.262230698,0
99,1.32E-01,0.192149423,0.262231006,0
100,1.32E-01,0.192149536,0.262209826,0


==> _dat/Kappastudy/KS_elr_cyl_lam01_it1.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;92;124;278;347;144;49;142;446;311;94
0.000001;92;124;278;347;144;49;142;446;311;94
0.00001;92;124;278;347;144;49;142;446;311;94
0.0001;92;124;278;347;144;49;142;446;311;94
0.001;92;124;278;347;144;49;142;446;311;94
0.01;92;124;278;347;144;49;142;446;311;94
0.1;91;126;277;346;143;49;142;444;311;93
1;76;123;281;285;129;48;133;420;304;90
2.5;66;134;305;253;105;45;149;440;302;90
5;58;185;400;379;169;44;190;537;425;170
7.5;56;226;480;457;206;43;224;615;507;199
10;54;263;550;652;288;43;256;697;718;259
12.5;52;295;625;664;295;43;286;773;757;284
15;51;324;687;736;323;43;315;840;848;313
20;49;373;803;929;412;43;368;970;1000;400
30;47;424;1000;1000;462;44;427;1000;1000;469
100;46;517;1000;1000;540;44;527;1000;1000;555


==> _dat/Kappastudy/KS_elr_cyl_lam01_it100.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;89;139;148;191;156;25;96;244;111;47
0.000001;89;139;148;191;156;25;96;244;111;47
0.00001;89;139;148;191;156;25;96;244;111;47
0.0001;89;139;148;191;156;25;96;244;111;47
0.001;89;139;148;191;156;25;96;244;111;47
0.01;89;140;141;200;156;25;75;205;126;42
0.1;92;148;176;212;157;35;136;331;161;59
1;73;133;149;140;123;27;111;280;136;51
2.5;64;140;158;129;110;27;120;278;132;51
5;65;176;226;190;135;26;149;320;168;71
7.5;39;191;302;257;171;26;184;391;285;126
10;50;223;377;400;234;26;219;467;442;200
12.5;48;260;452;420;244;26;251;533;453;199
15;43;288;519;459;259;25;276;601;501;223
20;40;324;635;626;323;25;311;715;692;306
30;38;364;812;773;354;25;349;900;909;353
100;32;441;1000;1000;451;25;423;1000;1000;457


==> _dat/Kappastudy/KS_elr_cyl_lam01_it50.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;120;105;244;325;150;44;137;434;311;82
0.000001;120;105;244;325;150;44;137;434;311;82
0.00001;120;105;244;325;150;44;137;434;311;82
0.0001;120;105;244;325;150;44;137;434;311;82
0.001;120;105;244;325;150;44;137;434;311;82
0.01;120;105;244;325;150;44;137;435;311;82
0.1;120;114;248;313;145;44;136;429;309;80
1;96;112;247;240;102;37;121;390;265;66
2.5;57;152;308;215;95;35;150;426;283;70
5;66;226;441;364;161;33;202;528;465;144
7.5;71;294;571;430;212;33;263;647;496;172
10;62;355;688;605;291;33;315;751;736;280
12.5;58;394;796;691;321;33;355;846;778;297
15;58;422;892;671;323;33;383;935;786;307
20;60;458;1000;803;361;33;419;1000;955;366
30;59;497;1000;997;423;33;458;1000;1000;439
100;41;580;1000;1000;503;33;540;1000;1000;515


==> _dat/Kappastudy/KS_elr_dmnd_lam01_it1.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;23;62;169;152;53;17;156;309;239;61
0.000001;23;62;169;152;53;17;156;309;239;61
0.00001;23;62;169;152;53;17;156;309;239;61
0.0001;23;62;169;152;53;17;156;309;239;61
0.001;23;62;169;152;53;17;156;309;239;61
0.01;23;62;169;152;53;17;156;308;239;61
0.1;23;62;169;152;53;17;117;383;239;61
1;21;60;157;143;47;17;154;409;230;57
2.5;19;75;145;134;43;17;182;449;221;53
5;18;101;208;342;168;16;206;500;441;197
7.5;16;145;259;593;253;16;292;675;749;287
10;16;180;338;690;327;17;350;822;887;347
12.5;18;215;404;867;406;17;397;934;1000;399
15;18;247;464;920;421;17;442;1000;1000;467
20;18;302;603;1000;507;17;517;1000;1000;543
30;18;409;868;1000;663;17;655;1000;1000;748
100;17;755;1000;1000;928;17;953;1000;1000;978


==> _dat/Kappastudy/KS_elr_dmnd_lam01_it150.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;51;87;154;184;100;27;134;331;185;59
0.000001;51;87;154;184;100;27;134;331;185;59
0.00001;51;87;154;184;100;27;134;331;185;59
0.0001;51;87;154;184;100;27;134;331;185;59
0.001;51;87;154;184;100;27;134;332;184;59
0.01;50;87;156;190;95;30;137;334;176;55
0.1;47;107;172;182;94;32;160;392;189;61
1;48;325;595;221;105;30;314;764;257;97
2.5;47;583;1000;349;166;30;653;1000;346;148
5;43;927;1000;614;299;30;1000;1000;759;316
7.5;38;1000;1000;834;411;30;1000;1000;948;412
10;41;1000;1000;926;462;30;1000;1000;1000;472
12.5;37;1000;1000;1000;1000;30;1000;1000;1000;1000
15;36;1000;1000;1000;1000;30;1000;1000;1000;748
20;36;1000;1000;1000;745;30;1000;1000;1000;783
30;39;1000;1000;1000;785;30;1000;1000;1000;801
100;35;1000;1000;1000;945;30;1000;1000;1000;976


==> _dat/Kappastudy/KS_elr_dmnd_lam01_it300.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;48;91;183;173;89;30;141;344;209;63
0.000001;48;91;183;173;89;30;141;344;209;63
0.00001;48;91;183;173;89;30;141;344;209;63
0.0001;48;91;183;173;89;30;141;344;209;63
0.001;48;91;183;173;89;30;141;344;209;63
0.01;48;91;183;173;89;30;141;343;209;63
0.1;48;92;176;178;89;31;137;323;201;64
1;43;96;207;186;88;28;159;401;228;66
2.5;42;159;275;269;141;26;223;520;326;131
5;41;250;428;600;287;29;335;775;815;321
7.5;39;322;586;618;312;30;427;981;693;301
10;38;394;744;896;450;30;500;1000;1000;517
12.5;38;459;900;1000;528;29;566;1000;1000;564
15;34;523;1000;1000;540;29;623;1000;1000;573
20;35;649;1000;1000;653;29;726;1000;1000;702
30;36;791;1000;1000;1000;29;838;1000;1000;760
100;35;1000;1000;1000;883;29;1000;1000;1000;908


==> _dat/Kappastudy/KS_elr_dmnd_lam01_it50.csv <==
Kappa;A0p0;BILUp0;BJp0;BJ_ILUp0;BILU_ILUp0;A0;BILU;BJ;BJ_ILU;BILU_ILU
0.0000001;49;83;174;195;87;28;111;332;214;58
0.000001;49;83;174;195;87;28;111;332;214;58
0.00001;49;83;174;195;87;28;111;332;214;58
0.0001;49;83;174;195;87;28;111;332;214;58
0.001;49;83;174;195;87;28;111;333;213;58
0.01;46;93;173;196;92;27;146;364;208;58
0.1;50;105;200;196;103;32;151;389;198;58
1;52;258;469;210;94;29;264;643;222;80
2.5;45;456;853;235;123;28;499;1000;288;128
5;42;752;1000;511;256;28;774;1000;574;241
7.5;44;996;1000;716;362;27;997;1000;893;365
10;40;1000;1000;1000;1000;27;1000;1000;1000;551
12.5;45;1000;1000;1000;586;27;1000;1000;1000;612
15;40;1000;1000;1000;623;27;1000;1000;1000;699
20;38;1000;1000;1000;705;26;1000;1000;1000;723
30;38;1000;1000;1000;779;26;1000;1000;1000;816
100;36;1000;1000;1000;970;26;1000;1000;1000;1000


==> _dat/Kappastudy/old_ones/KS_elr_cyl_lam01_it26.csv <==
Kappa,A0p0,BILUp0,BJp0,A0,BILU,BJ,BJ_ILU,BILU_ILU,BJ_ILUp0,BILU_ILUp0
0.0000001,92,114,273,43,143,472,359,87,272,136
0.00001,92,114,273,43,143,472,359,87,272,136
0.0001,92,114,273,43,143,472,359,87,272,136
0.001,92,114,273,43,143,472,359,87,272,136
0.01,92,114,273,43,143,472,359,87,272,136
0.1,81,117,269,41,146,471,361,88,273,139
1,59,110,269,39,147,490,366,83,270,129
2.5,59,109,269,38,157,497,362,82,267,129
5,67,110,264,37,225,611,496,156,312,142
7.5,68,110,265,36,277,714,591,205,332,199
10,68,110,266,36,327,808,641,230,305,175
12.5,68,109,269,36,369,892,742,277,313,158
15,68,109,271,36,402,969,876,342,278,143
20,68,107,274,36,447,1000,970,381,302,148
30,68,104,277,36,493,1000,1000,448,332,160
100,68,105,284,36,583,1000,1000,537,267,126


==> _dat/Kappastudy/old_ones/KS_elr_cyl_lam01_it51.csv <==
Kappa,A0p0,BILUp0,BJp0,A0,BILU,BJ,BJ_ILU,BILU_ILU,BJ_ILUp0,BILU_ILUp0
0.0000001,102,171,175,46,141,404,253,80,172,188
0.00001,102,171,175,46,141,404,253,80,172,188
0.0001,102,171,175,46,141,404,253,80,172,188
0.001,102,171,175,46,141,404,253,80,172,188
0.01,102,171,175,46,141,404,253,80,172,188
0.1,104,169,172,44,137,409,241,78,170,186
1,116,153,153,41,122,378,228,68,151,166
2.5,103,150,169,39,145,379,230,69,169,159
5,94,154,171,38,186,469,336,108,215,179
7.5,97,156,173,38,237,560,498,177,239,186
10,99,157,175,38,275,651,515,193,248,195
12.5,99,155,176,38,315,738,612,238,178,167
15,100,154,177,37,338,817,656,261,221,173
20,100,156,178,37,375,954,818,336,218,196
30,100,158,180,37,415,1000,1000,397,179,178
100,100,156,185,37,497,1000,1000,488,175,168


==> _dat/Kappastudy/old_ones/KS_elr_cyl_lam01_it76.csv <==
Kappa,A0p0,BILUp0,BJp0,A0,BILU,BJ,BJ_ILU,BILU_ILU,BJ_ILUp0,BILU_ILUp0
0.0000001,107,94,87,27,102,266,139,48,84,101
0.00001,107,94,87,27,102,266,139,48,84,101
0.0001,107,94,87,27,102,266,139,48,84,101
0.001,107,94,87,27,102,266,139,48,84,101
0.01,110,94,87,26,100,262,138,51,84,101
0.1,112,99,91,35,128,318,167,59,88,106
1,95,82,86,28,110,279,129,45,83,91
2.5,87,79,84,27,108,266,128,46,83,80
5,84,88,84,26,136,304,153,63,120,111
7.5,83,88,85,26,170,364,239,103,94,100
10,83,88,86,26,201,440,384,167,130,126
12.5,83,89,87,26,232,507,445,190,165,138
15,82,89,87,26,259,566,513,217,135,121
20,82,90,88,26,298,675,600,254,90,104
30,82,89,90,26,340,858,830,329,108,112
100,82,87,96,26,416,1000,1000,434,100,92


==> _dat/Kappastudy/old_ones/KS_elr_dmnd_lam01_it126.csv <==
Kappa,A0p0,BILUp0,BJp0,A0,BILU,BJ,BJ_ILU,BILU_ILU,BJ_ILUp0,BILU_ILUp0
0.0000001,47,73,150,33,130,341,202,55,137,60
0.00001,47,73,150,33,130,341,202,55,137,60
0.0001,47,73,150,33,130,341,202,55,137,60
0.001,47,73,150,33,130,341,202,55,137,60
0.01,43,78,149,32,130,343,200,56,136,60
0.1,46,76,139,33,157,390,194,60,128,65
1,37,73,138,30,248,606,243,81,124,63
2.5,37,69,148,29,481,1000,443,186,244,124
5,37,70,156,29,750,1000,814,336,382,165
7.5,34,74,159,29,965,1000,1000,407,1000,1000
10,33,76,162,28,1000,1000,1000,527,365,171
12.5,33,77,164,28,1000,1000,1000,552,355,162
15,33,78,165,28,1000,1000,1000,695,376,1000
20,33,79,167,28,1000,1000,1000,765,175,95
30,33,80,169,28,1000,1000,1000,827,372,126
100,33,82,170,28,1000,1000,1000,998,241,99


==> _dat/Kappastudy/old_ones/KS_elr_dmnd_lam01_it76.csv <==
Kappa,A0p0,BILUp0,BJp0,A0,BILU,BJ,BJ_ILU,BILU_ILU,BJ_ILUp0,BILU_ILUp0
0.0000001,42,70,167,28,116,315,205,57,147,59
0.00001,42,70,167,28,116,315,205,57,147,59
0.0001,42,70,167,28,116,315,205,57,147,59
0.001,42,70,167,28,119,318,205,57,147,60
0.01,43,75,167,28,139,361,201,56,147,62
0.1,42,73,158,32,151,385,195,57,136,63
1,36,67,153,29,226,548,212,72,175,82
2.5,34,70,168,30,428,1000,420,172,338,152
5,34,77,176,31,702,1000,716,293,241,120
7.5,34,78,180,30,916,1000,1000,429,404,1000
10,34,78,182,30,1000,1000,1000,539,326,145
12.5,34,79,184,30,1000,1000,1000,558,262,131
15,34,79,185,30,1000,1000,1000,642,299,144
20,34,80,187,30,1000,1000,1000,783,174,96
30,34,81,,30,1000,1000,1000,855,258,127
100,34,83,190,30,1000,1000,1000,1000,219,117


==> _dat/LambdaStudy/LS_elr_cyl_it1.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;201;295;444;334;559;565;1000;942;1000;1000
0.000000001;201;295;444;334;559;565;1000;942;1000;1000
0.00000001;202;295;444;334;559;565;1000;942;1000;1000
0.0000001;201;295;444;334;559;565;1000;942;1000;1000
0.000001;201;295;443;333;548;563;1000;941;1000;1000
0.00001;198;292;430;325;542;556;1000;918;1000;1000
0.0001;189;280;392;310;514;472;1000;879;1000;1000
0.001;165;263;322;258;467;397;926;745;1000;836
0.01;103;180;208;170;315;278;625;505;691;582
0.1;49;92;142;94;144;124;446;311;347;278
1;25;36;99;62;79;72;300;256;192;189
10;13;16;84;46;51;45;254;217;161;143


==> _dat/LambdaStudy/LS_elr_cyl_it100.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;249;391;635;487;668;671;1000;1000;1000;1000
0.000000001;248;388;633;489;670;660;1000;1000;1000;1000
0.00000001;252;388;630;495;663;668;1000;1000;1000;1000
0.0000001;255;385;623;495;658;668;1000;1000;1000;1000
0.000001;248;379;616;482;652;658;1000;1000;1000;1000
0.00001;226;395;602;453;636;628;1000;1000;1000;1000
0.0001;169;341;597;357;599;577;1000;947;1000;1000
0.001;125;295;475;279;535;473;1000;723;1000;826
0.01;53;235;220;100;338;277;553;266;505;384
0.1;25;89;96;47;156;139;244;111;191;148
1;16;41;52;31;78;86;113;101;84;77
10;14;25;45;33;61;66;117;99;66;78


==> _dat/LambdaStudy/LS_elr_cyl_it50.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;1000;1000;671;391;720;719;1000;1000;1000;1000
0.000000001;1000;1000;713;388;720;711;1000;1000;1000;1000
0.00000001;1000;1000;714;380;718;704;1000;1000;1000;1000
0.0000001;1000;1000;714;369;716;703;1000;1000;1000;1000
0.000001;228;1000;702;367;709;695;1000;994;1000;1000
0.00001;207;427;683;339;700;680;1000;934;1000;1000
0.0001;160;400;592;268;648;613;1000;772;1000;1000
0.001;114;359;462;211;551;424;1000;623;1000;860
0.01;71;234;244;125;293;234;679;406;614;472
0.1;44;120;137;82;150;105;434;311;325;244
1;29;60;96;58;77;73;318;282;203;206
10;21;36;88;52;62;70;317;277;174;181


==> _dat/LambdaStudy/LS_elr_dnmd_it1.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;673;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.000000001;628;986;1000;1000;1000;1000;1000;1000;1000;1000
0.00000001;591;963;1000;1000;1000;1000;1000;1000;1000;1000
0.0000001;532;941;1000;871;1000;1000;1000;1000;1000;1000
0.000001;429;890;1000;661;1000;1000;1000;1000;1000;1000
0.00001;293;796;817;449;1000;1000;1000;1000;1000;1000
0.0001;177;526;543;287;746;795;1000;704;1000;1000
0.001;86;212;336;160;334;348;888;462;723;616
0.01;39;73;194;93;134;130;515;347;291;260
0.1;17;23;156;61;53;62;309;239;152;169
1;9;10;136;43;32;47;358;177;116;124
10;5;5;86;27;22;31;237;118;88;103


==> _dat/LambdaStudy/LS_elr_dnmd_it150.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;679;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.000000001;668;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.00000001;631;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.0000001;559;999;1000;1000;1000;1000;1000;1000;1000;1000
0.000001;479;950;1000;1000;1000;1000;1000;1000;1000;1000
0.00001;326;876;1000;723;1000;1000;1000;1000;1000;1000
0.0001;187;761;749;337;1000;914;1000;906;1000;1000
0.001;93;361;361;163;498;411;939;397;954;721
0.01;48;101;166;77;179;141;390;194;309;229
0.1;27;51;134;59;100;87;331;185;184;154
1;14;24;134;61;69;79;386;221;160;169
10;10;10;135;65;62;77;447;323;182;206


==> _dat/LambdaStudy/LS_elr_dnmd_it300.csv <==
Lambda;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1E-10;809;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.000000001;805;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.00000001;698;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.0000001;542;1000;1000;1000;1000;1000;1000;1000;1000;1000
0.000001;422;1000;1000;901;1000;1000;1000;1000;1000;1000
0.00001;298;877;1000;579;1000;1000;1000;1000;1000;1000
0.0001;166;716;660;323;1000;837;1000;861;1000;1000
0.001;91;304;333;155;442;387;869;407;851;675
0.01;53;110;176;81;180;153;449;233;331;281
0.1;30;48;141;63;89;91;344;209;173;183
1;19;23;132;66;69;82;387;230;156;183
10;13;12;141;72;67;80;438;300;190;217


==> _dat/PStudy/PS_elr_cyl_lam0001_it1.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;;93;60;;;260;184;;
1;37;97;109;77;113;97;389;303;203;199
2;153;283;385;248;520;451;1000;696;1000;956
3;268;434;667;438;535;755;1000;1000;1000;1000
4;399;576;1000;644;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/PS_elr_cyl_lam0001_it100.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;;118;60;;;297;158;;
1;45;139;110;92;153;140;324;253;163;183
2;99;377;430;186;622;470;1000;519;1000;904
3;110;463;819;256;744;782;1000;719;1000;1000
4;168;1000;1000;570;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/PS_elr_cyl_lam0001_it50.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;;117;60;;;297;149;;
1;45;139;115;89;162;133;329;244;177;167
2;97;347;473;189;627;500;1000;522;1000;994
3;1000;459;590;253;703;851;1000;710;1000;1000
4;159;599;1000;521;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/PS_elr_cyl_lam01_it1.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;17;;48;32;;;136;123;;
1;22;38;74;49;53;49;233;225;113;114
2;55;88;154;106;153;118;453;329;340;268
3;83;123;257;140;182;245;721;385;404;529
4;122;184;379;206;409;388;1000;552;950;880


==> _dat/PStudy/PS_elr_cyl_lam01_it100.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;16;;46;29;;;138;90;;
1;20;56;68;35;64;63;175;118;76;86
2;26;58;117;45;124;88;314;135;159;145
3;34;42;158;51;141;295;417;155;115;243
4;41;86;234;64;187;316;566;182;261;374


==> _dat/PStudy/PS_elr_cyl_lam01_it50.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;15;;52;28;;;126;90;;
1;20;53;68;36;63;58;176;120;74;85
2;28;40;112;46;92;94;302;143;162;185
3;35;51;159;55;90;164;410;166;129;309
4;39;70;214;63;168;234;526;193;296;422


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam0001_it1.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;1;93;60;1;1;260;184;1;1
1;37;97;109;77;113;97;389;303;203;199
2;153;283;385;248;520;451;1000;696;1000;956
3;268;434;667;438;535;755;1000;1000;1000;1000
4;399;576;1000;644;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam0001_it100.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;1;118;60;1;1;297;158;1;1
1;45;139;110;92;153;140;324;253;163;183
2;99;377;430;186;622;470;1000;519;1000;904
3;110;463;819;256;744;782;1000;719;1000;1000
4;168;1000;1000;570;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam0001_it50.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;37;1;117;60;1;1;297;149;1;1
1;45;139;115;89;162;133;329;244;177;167
2;97;347;473;189;627;500;1000;522;1000;994
3;1000;459;590;253;703;851;1000;710;1000;1000
4;159;599;1000;521;1000;1000;1000;1000;1000;1000


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam01_it1.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;17;1;48;32;1;1;136;123;1;1
1;22;38;74;49;53;49;233;225;113;114
2;55;88;154;106;153;118;453;329;340;268
3;83;123;257;140;182;245;721;385;404;529
4;122;184;379;206;409;388;1000;552;950;880


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam01_it100.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;16;1;46;29;1;1;138;90;1;1
1;20;56;68;35;64;63;175;118;76;86
2;26;58;117;45;124;88;314;135;159;145
3;34;42;158;51;141;295;417;155;115;243
4;41;86;234;64;187;316;566;182;261;374


==> _dat/PStudy/withp0forMG/PS_elr_cyl_lam01_it50.csv <==
polDeg;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
0;15;1;52;28;1;1;126;90;1;1
1;20;53;68;36;63;58;176;120;74;85
2;28;40;112;46;92;94;302;143;162;185
3;35;51;159;55;90;164;410;166;129;309
4;39;70;214;63;168;234;526;193;296;422


==> _dat/StateStudy/StS_elr_cyl_lam0001_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;165;263;322;258;467;397;926;745;1000;836
5;117;348;336;191;499;383;990;618;1000;828
10;98;291;376;163;467;447;1000;512;828;902
15;101;348;377;180;488;388;1000;608;928;794
20;102;374;544;187;599;464;1000;584;1000;945
25;108;378;550;240;660;455;1000;697;1000;929
30;99;371;554;192;621;482;1000;594;1000;955
35;106;362;542;217;623;476;1000;639;1000;945
40;106;368;481;196;602;467;1000;591;1000;933
45;101;368;480;193;608;469;1000;576;1000;934
50;114;359;462;211;551;424;1000;623;1000;860
55;96;340;422;170;540;414;1000;535;1000;823
60;105;325;434;192;529;441;1000;547;1000;847
65;103;296;384;173;507;399;928;507;1000;787
70;123;322;429;205;490;434;1000;578;997;856
75;130;302;459;218;504;444;1000;597;988;876
80;128;296;434;216;531;502;1000;597;989;857
85;129;298;425;224;525;488;1000;616;988;845
90;127;295;466;229;525;485;1000;620;1000;834
95;127;295;475;240;529;478;1000;645;1000;817
100;125;295;475;279;535;473;1000;723;1000;826


==> _dat/StateStudy/StS_elr_cyl_lam001_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;103;180;208;170;315;278;625;505;691;582
5;94;293;238;153;368;294;749;522;784;646
10;69;183;254;121;299;284;744;413;518;559
15;57;219;201;107;297;239;652;423;525;439
20;70;256;252;130;381;262;734;450;729;522
25;68;307;261;127;423;309;734;432;749;519
30;66;268;251;127;402;296;713;430;698;531
35;69;261;272;137;402;264;747;435;732;514
40;70;291;265;131;414;269;750;458;710;519
45;66;251;267;131;400;308;746;409;713;507
50;71;234;244;125;293;234;679;406;614;472
55;59;261;221;106;375;252;614;368;678;431
60;59;256;223;112;314;236;592;344;571;402
65;64;224;218;105;339;209;569;317;613;385
70;62;257;224;109;299;248;574;295;519;384
75;62;243;236;111;351;257;580;291;612;443
80;54;238;217;103;370;325;533;285;562;412
85;54;239;205;101;366;311;525;271;560;384
90;53;237;218;102;352;299;537;268;512;387
95;53;236;218;99;342;290;527;267;549;365
100;53;235;220;100;338;277;553;266;505;384


==> _dat/StateStudy/StS_elr_cyl_lam01_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;49;92;142;94;144;124;446;311;347;278
5;63;197;148;108;246;154;506;395;533;376
10;46;104;158;91;182;161;499;363;379;351
15;36;79;109;74;152;132;422;362;294;275
20;41;108;136;78;149;116;438;337;361;281
25;44;105;140;87;190;173;462;324;348;297
30;38;129;128;79;194;164;437;347;354;300
35;39;126;150;85;174;133;466;329;368;284
40;43;120;138;87;191;168;447;324;340;297
45;38;106;137;81;198;185;442;320;354;300
50;44;120;137;82;150;105;434;311;325;244
55;37;61;117;67;142;141;370;275;244;213
60;34;106;108;64;149;108;316;213;264;188
65;38;93;116;66;138;117;325;212;235;194
70;31;103;99;53;148;111;269;151;211;160
75;26;73;101;51;147;123;261;138;207;170
80;27;90;98;48;171;191;251;131;189;141
85;24;91;98;45;171;184;252;110;200;151
90;26;90;97;48;164;165;246;128;187;144
95;23;90;95;46;161;150;245;108;200;150
100;25;89;96;47;156;139;244;111;191;148


==> _dat/StateStudy/StS_elr_dnmd_lam0001_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;86;212;336;160;334;348;888;462;723;616
5;98;499;289;164;599;413;794;410;1000;739
10;102;486;307;168;582;423;861;432;1000;771
15;92;413;290;151;561;332;781;370;1000;585
20;112;487;322;186;653;447;902;481;1000;809
25;109;401;333;175;553;376;884;394;1000;673
30;105;409;358;173;512;416;919;417;965;724
35;105;399;368;178;520;424;962;434;969;744
40;96;362;379;166;494;430;986;396;904;750
45;100;339;367;170;455;409;934;409;816;701
50;98;362;361;171;522;404;933;423;978;716
55;98;344;364;170;496;402;934;419;907;710
60;98;339;363;169;472;397;939;422;896;703
65;98;325;371;169;453;397;961;424;872;706
70;98;318;371;169;449;394;963;424;847;708
75;99;318;373;170;456;394;969;424;815;708
80;99;321;374;170;457;393;971;424;825;708
85;99;339;375;170;460;394;973;424;867;708
90;99;348;376;170;462;396;974;424;879;708
95;98;357;375;169;476;394;976;423;891;708
100;98;362;375;168;481;394;976;422;879;708
105;98;366;377;169;485;396;977;420;952;709
110;98;371;375;168;486;394;977;419;958;709
115;98;378;374;167;514;395;977;417;991;711
120;97;398;376;167;497;397;977;412;979;713
125;96;384;331;164;462;398;847;405;861;683
130;90;361;363;156;466;414;932;385;874;722
135;92;366;360;159;477;411;934;392;917;725
140;92;373;361;160;483;410;938;394;919;721
145;93;338;360;163;493;411;938;396;939;724
150;93;361;361;163;498;411;939;397;954;721
155;93;385;362;163;501;411;940;397;968;722
160;93;386;363;163;496;411;941;398;940;721
165;93;388;364;163;522;412;940;398;984;722
170;93;389;364;163;536;412;940;399;1000;723
175;93;391;363;163;567;412;940;401;1000;724
180;93;391;364;163;535;413;940;402;1000;725
185;93;396;364;162;518;413;939;403;985;731
190;93;405;364;162;495;413;938;402;955;735
195;93;402;363;161;487;413;938;404;945;735
200;94;395;359;161;474;411;919;393;916;717
205;92;421;357;157;472;399;919;391;891;707
210;90;376;325;156;471;394;837;398;899;696
215;93;364;368;161;473;399;945;410;916;706
220;93;359;370;161;478;402;948;411;916;704
225;93;357;370;160;483;404;950;412;912;702
230;93;355;370;160;486;406;950;412;918;703
235;93;353;364;158;483;406;951;412;927;707
240;93;352;366;159;488;408;951;412;942;712
245;93;352;367;160;494;409;953;411;951;714
250;93;356;369;161;497;410;953;411;954;716
255;93;353;367;160;505;410;952;411;963;717
260;93;345;368;161;501;410;951;410;977;718
265;93;344;366;160;516;409;950;410;998;718
270;93;341;366;161;507;409;948;410;1000;719
275;93;347;364;159;515;408;946;410;1000;719
280;98;282;362;158;448;394;908;393;889;683
285;101;308;338;172;477;412;861;434;934;714
290;87;239;322;139;337;347;836;378;662;610
295;85;185;341;142;255;336;884;328;499;611
300;91;304;333;155;442;387;869;407;851;675


==> _dat/StateStudy/StS_elr_dnmd_lam001_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;39;73;194;93;134;130;515;347;291;260
5;54;171;184;93;273;177;451;237;506;309
10;56;156;174;98;235;195;465;250;429;350
15;45;102;156;75;180;141;409;200;320;242
20;53;181;183;87;266;165;492;233;499;303
25;52;112;179;80;174;152;455;206;347;286
30;55;135;191;88;192;167;478;230;352;288
35;56;128;185;90;174;156;452;218;320;265
40;52;122;200;82;169;166;482;214;301;278
45;50;135;149;79;184;155;378;194;329;255
50;53;108;183;83;208;146;459;204;346;253
55;51;100;184;79;203;146;460;202;358;251
60;53;103;179;83;180;152;457;202;364;256
65;52;102;180;83;181;149;459;202;365;255
70;52;101;180;83;196;150;460;202;368;258
75;52;99;181;82;202;151;460;201;373;256
80;52;101;180;82;240;152;461;202;444;259
85;52;99;180;82;189;154;460;201;388;258
90;52;99;181;82;196;152;460;199;332;256
95;52;100;175;82;194;153;454;202;333;258
100;52;99;174;82;187;153;449;199;338;257
105;52;99;170;81;186;151;437;197;326;255
110;52;100;165;81;186;153;424;199;342;257
115;52;99;165;80;171;153;418;196;322;257
120;52;99;166;80;185;152;418;194;326;256
125;52;91;165;77;168;138;367;187;333;226
130;53;98;152;86;179;142;371;195;314;225
135;53;100;146;84;177;141;363;193;313;226
140;52;101;161;83;184;142;375;193;312;228
145;50;102;151;77;179;140;370;193;314;228
150;48;101;166;77;179;141;390;194;309;229
155;47;103;163;77;178;141;379;195;309;228
160;48;103;169;77;176;141;416;196;308;228
165;48;105;171;78;176;142;422;196;308;228
170;49;105;173;79;175;142;427;197;308;228
175;49;107;176;80;173;142;435;199;308;229
180;50;108;179;81;176;141;441;199;308;229
185;50;112;182;81;176;141;445;200;309;230
190;50;116;185;81;181;141;449;199;311;230
195;50;117;186;80;182;142;451;198;312;231
200;48;115;176;77;183;148;439;186;306;221
205;51;119;178;79;188;143;435;182;305;230
210;50;119;164;80;170;138;400;191;294;216
215;47;111;159;77;170;161;389;200;298;238
220;50;113;152;80;172;161;382;200;296;240
225;51;127;152;82;172;161;383;194;294;242
230;51;133;152;83;172;161;383;192;293;240
235;52;132;152;82;158;159;384;193;293;240
240;51;127;153;83;160;158;386;194;292;236
245;52;125;154;85;171;159;386;196;291;237
250;51;124;158;87;169;157;385;196;291;234
255;52;123;154;85;176;158;385;197;290;235
260;51;124;158;87;169;155;382;197;291;231
265;52;123;154;86;176;157;381;198;290;234
270;51;123;155;86;168;151;379;197;290;230
275;51;123;153;85;171;157;379;198;290;233
280;56;103;161;83;159;180;397;222;279;246
285;57;108;164;92;162;161;421;227;291;275
290;47;77;145;71;125;129;402;229;265;272
295;46;80;196;82;124;151;470;233;260;276
300;53;110;176;81;180;153;449;233;331;281


==> _dat/StateStudy/StS_elr_dnmd_lam01_kap000001.csv <==
SQP Iteration;A0;A0p0;BILU;BILU_ILU;BILU_ILUp0;BILUp0;BJ;BJ_ILU;BJ_ILUp0;BJp0
1;17;23;156;61;53;62;309;239;152;169
5;25;43;135;56;94;73;360;222;204;159
10;29;44;134;64;93;77;372;235;195;164
15;24;34;130;54;75;80;317;192;167;164
20;28;59;129;53;105;84;374;219;199;187
25;31;42;132;54;94;83;359;204;214;190
30;35;52;138;63;105;86;353;221;229;194
35;34;52;142;61;105;89;347;211;217;186
40;33;54;142;58;109;98;340;218;231;195
45;30;50;138;59;97;94;349;201;207;194
50;28;49;111;58;87;83;332;214;195;174
55;30;48;140;57;83;96;332;203;184;168
60;28;49;115;57;92;84;283;206;197;181
65;28;49;131;57;93;88;320;207;196;182
70;28;49;113;57;91;87;312;207;196;183
75;29;49;134;57;92;84;329;205;196;179
80;28;49;114;57;92;88;319;205;196;185
85;28;49;115;57;93;86;322;206;195;180
90;29;49;130;57;93;85;333;207;193;182
95;28;49;121;56;94;86;331;206;194;182
100;28;49;134;57;96;86;340;207;192;183
105;29;49;140;57;97;86;349;207;190;183
110;28;50;135;57;96;87;343;207;190;183
115;28;50;138;58;97;87;345;207;190;185
120;28;50;141;57;97;87;348;209;190;185
125;32;47;141;55;92;82;345;206;185;153
130;29;51;137;58;93;86;330;189;184;152
135;29;50;130;58;94;85;327;174;189;155
140;29;50;136;57;98;88;336;179;183;154
145;27;50;133;59;98;87;336;179;189;154
150;27;51;134;59;100;87;331;185;184;154
155;26;52;133;59;100;87;329;186;186;154
160;28;52;133;59;100;87;312;186;178;155
165;27;52;129;59;101;87;267;187;177;156
170;27;52;131;59;101;87;269;187;175;156
175;28;53;122;59;101;87;262;187;173;157
180;27;53;124;59;100;86;261;186;173;156
185;28;53;115;59;99;86;286;187;171;157
190;28;53;113;59;97;86;287;188;172;156
195;28;53;111;59;94;86;303;192;175;155
200;30;53;148;62;105;91;356;221;193;156
205;30;53;140;59;101;91;360;209;186;149
210;31;52;107;58;104;87;353;216;196;153
215;28;53;143;61;96;87;344;186;173;159
220;29;53;144;62;97;93;356;193;173;158
225;29;54;144;62;96;93;355;197;194;158
230;29;54;144;63;96;94;354;197;194;158
235;29;54;143;62;95;94;350;198;194;158
240;28;54;145;63;97;97;352;197;194;157
245;28;54;145;60;95;95;343;201;194;157
250;28;54;147;61;96;97;339;195;193;156
255;28;54;144;60;103;95;263;201;192;156
260;28;54;146;61;96;97;263;200;192;155
265;28;54;143;61;104;95;277;201;190;155
270;28;54;145;66;99;97;272;200;190;155
275;27;54;142;60;105;93;287;201;189;155
280;28;57;138;54;100;108;325;208;187;153
285;32;45;138;59;78;86;346;218;169;167
290;29;43;128;54;83;84;334;213;162;169
295;28;42;145;62;75;96;355;201;156;176
300;30;48;141;63;89;91;344;209;173;183


==> _dat/StateStudy/old_every5/StS_elr_cyl_lam00001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,189,349,392,310,426,479,1000,826,879,746,790
6,140,431,420,227,353,366,1000,610,745,571,592
11,141,298,558,218,610,460,1000,610,727,616,596
16,148,347,657,260,463,551,1000,704,794,668,688
21,1000,406,685,286,528,496,1000,732,825,826,712
26,149,473,690,269,695,480,1000,757,777,865,740
31,159,519,640,279,502,469,1000,738,814,723,725
36,159,348,685,385,683,705,1000,704,806,685,694
41,157,429,675,281,620,466,1000,695,791,656,697
46,155,495,670,280,623,491,1000,703,780,813,684
51,155,498,602,258,792,776,1000,713,756,689,693
56,145,520,545,240,571,546,1000,712,704,649,702
61,143,402,554,252,593,625,1000,744,715,804,733
66,145,487,528,231,445,482,1000,686,663,656,679
71,168,475,583,346,737,687,1000,831,928,848,825
76,177,508,584,446,717,676,1000,917,1000,1000,907
81,177,500,591,347,733,731,1000,921,930,896,912
86,177,493,589,347,730,729,1000,986,926,988,976
91,172,479,598,352,728,726,1000,992,937,967,983


==> _dat/StateStudy/old_every5/StS_elr_cyl_lam0001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,165,279,322,258,304,325,926,595,745,555,578
6,110,362,316,198,311,306,955,536,655,525,505
11,106,211,372,171,378,308,1000,525,614,510,513
16,98,178,456,178,329,375,1000,378,583,357,367
21,1000,185,539,180,366,278,1000,434,586,499,418
26,106,309,558,202,366,302,1000,509,607,480,497
31,103,379,481,190,433,356,1000,505,589,481,494
36,106,269,574,323,544,462,1000,470,621,541,455
41,105,280,541,197,448,398,1000,476,581,461,456
46,103,383,480,193,345,310,1000,477,576,475,464
51,101,368,476,171,579,541,1000,392,541,363,379
56,103,183,378,168,318,367,953,376,524,357,368
61,100,191,385,179,405,414,940,392,526,375,385
66,104,397,379,169,284,287,922,387,495,368,380
71,122,362,432,208,556,517,1000,456,581,482,450
76,128,432,427,231,609,470,1000,476,631,641,466
81,129,417,416,223,622,583,991,488,613,507,484
86,128,394,466,220,620,580,1000,490,608,501,480
91,128,395,475,230,593,553,1000,491,624,510,486


==> _dat/StateStudy/old_every5/StS_elr_cyl_lam001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,103,156,208,170,187,192,625,377,505,361,357
6,90,238,250,151,195,199,787,386,533,372,373
11,68,131,251,117,257,203,809,404,507,398,396
16,63,124,248,117,207,193,743,291,442,281,284
21,64,129,249,114,206,152,732,343,433,331,332
26,71,177,272,138,244,164,761,358,474,345,345
31,69,182,266,125,162,202,749,314,438,350,299
36,67,173,347,244,306,307,724,318,424,306,303
41,70,172,271,139,285,249,742,318,440,306,309
46,65,212,266,127,217,177,730,335,398,325,324
51,67,175,225,121,341,303,638,240,382,234,233
56,58,105,212,106,215,154,606,220,351,210,214
61,61,94,222,112,218,229,602,234,350,225,224
66,59,230,217,100,158,137,567,208,303,197,204
71,61,199,228,111,335,197,576,204,298,196,199
76,55,262,226,106,267,181,575,202,289,196,198
81,55,245,233,105,333,303,584,200,290,192,198
86,53,230,196,101,330,303,499,194,270,187,191
91,53,229,198,100,312,280,506,191,268,184,188


==> _dat/StateStudy/old_every5/StS_elr_cyl_lam1_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,25,31,99,62,56,58,300,171,256,171,174
6,37,51,112,78,90,82,408,273,353,271,272
11,34,63,109,70,121,108,449,286,393,282,285
16,28,48,91,61,86,77,409,214,350,212,212
21,28,47,98,64,82,73,391,234,340,235,234
26,29,49,106,70,95,86,410,247,358,245,245
31,27,46,100,58,99,90,375,243,348,239,239
36,27,49,184,121,119,121,388,224,333,222,222
41,28,47,104,65,110,102,378,224,321,222,223
46,28,48,103,66,93,90,364,213,309,210,212
51,30,67,103,56,108,103,317,144,228,142,144
56,23,30,82,50,69,65,268,154,216,151,152
61,24,36,72,48,75,72,233,132,188,129,133
66,23,35,79,40,60,50,220,106,161,105,105
71,18,42,51,30,82,82,139,76,110,75,76
76,18,51,51,34,54,51,133,70,107,69,72
81,18,49,52,34,78,77,141,65,110,63,69
86,16,46,55,31,78,76,135,63,102,62,65
91,16,43,43,32,73,72,101,69,106,66,69


==> _dat/StateStudy/old_every5/StS_elr_dmnd_lam00001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,177,295,543,287,321,367,1000,634,704,603,613
6,212,356,604,341,404,434,1000,707,895,680,676
11,200,312,634,330,374,414,1000,632,859,583,626
16,197,351,530,354,1000,455,1000,839,956,1000,807
21,205,405,545,365,1000,514,1000,849,982,1000,818
26,199,363,644,343,556,451,1000,730,896,802,699
31,182,361,733,313,672,447,1000,745,846,959,723
36,196,369,767,348,662,453,1000,724,944,824,692
41,199,358,753,352,450,452,1000,745,953,707,722
46,189,342,739,338,402,435,1000,734,918,688,709
51,188,347,745,336,404,436,1000,719,911,690,690
56,177,358,760,316,399,435,1000,710,851,688,664
61,183,360,760,338,410,394,1000,666,924,639,641
66,193,327,758,350,373,397,1000,666,947,636,657
71,195,311,756,351,376,404,1000,687,952,657,676
76,196,310,756,352,381,405,1000,715,956,686,692
81,196,345,756,352,425,404,1000,727,960,696,702
86,197,350,756,353,430,435,1000,730,962,700,705
91,196,354,757,353,433,437,1000,732,963,703,707
101,196,358,755,351,434,441,1000,735,968,707,712
106,196,360,754,352,436,440,1000,736,969,708,712
116,198,360,752,353,434,440,1000,738,974,709,715
121,198,359,752,353,433,437,1000,737,975,708,714
131,188,310,752,337,396,395,1000,718,902,690,698
136,187,313,747,335,368,419,1000,729,903,694,702
141,187,313,747,336,369,419,1000,742,904,700,711
146,188,335,749,337,405,418,1000,750,908,706,722


==> _dat/StateStudy/old_every5/StS_elr_dmnd_lam0001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,86,151,336,160,163,173,888,362,462,357,357
6,107,186,362,187,203,215,979,403,472,386,402
11,112,176,367,187,213,213,991,431,446,415,431
16,111,190,349,193,475,221,973,401,489,722,393
21,114,181,321,192,257,242,882,419,482,401,390
26,108,174,325,177,217,221,852,377,438,335,341
31,107,168,356,180,199,226,921,375,456,345,360
36,103,166,373,176,237,217,978,373,431,344,358
41,101,165,390,170,219,196,1000,347,420,322,334
46,98,169,358,167,225,208,929,340,421,325,324
51,98,160,359,170,192,204,927,319,419,302,303
56,98,161,362,170,193,205,931,318,421,304,305
61,98,163,365,169,194,204,944,329,423,313,310
66,98,163,371,169,194,205,961,329,424,313,312
71,99,163,372,169,195,204,963,330,424,313,315
76,99,163,373,170,194,204,969,332,424,313,318
81,99,162,375,170,194,203,972,332,424,313,318
86,99,163,375,170,195,204,974,335,424,316,320
91,99,163,376,170,195,203,975,335,424,317,320
101,98,163,376,168,196,205,978,339,422,324,323
106,98,163,375,168,197,206,977,339,420,326,324
116,98,164,375,167,198,207,978,340,416,327,326
121,97,164,375,167,199,207,978,340,412,327,326
131,89,162,362,153,190,207,934,328,384,314,317
136,91,162,361,157,192,209,936,334,391,315,319
141,93,162,361,161,193,209,937,336,395,313,322
146,93,162,361,163,193,209,938,334,396,309,322


==> _dat/StateStudy/old_every5/StS_elr_dmnd_lam001_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,39,62,194,93,76,86,515,202,347,203,206
6,57,94,204,107,108,114,535,257,314,257,262
11,59,91,196,112,114,131,497,276,317,272,278
16,56,92,183,93,122,112,486,233,251,217,226
21,54,87,168,86,124,103,457,224,222,216,215
26,53,84,173,83,102,111,445,214,219,203,208
31,54,93,187,85,104,117,462,210,215,189,210
36,55,89,186,87,126,120,462,205,216,191,206
41,51,92,193,80,118,124,465,206,220,193,210
46,53,84,183,81,118,121,447,198,188,186,195
51,52,84,178,85,107,109,454,200,204,189,196
56,53,88,182,83,106,108,459,197,202,187,194
61,53,87,179,83,103,106,458,199,202,189,197
66,52,87,180,83,105,107,459,199,202,189,195
71,53,87,181,82,106,108,459,199,202,188,195
76,52,86,181,82,106,107,460,199,202,188,195
81,52,85,181,82,104,107,460,199,201,188,194
86,52,86,179,82,101,107,460,200,202,190,194
91,52,86,180,82,100,108,460,199,201,188,194
101,52,88,173,82,98,108,444,200,201,189,195
106,52,89,169,81,98,108,434,200,198,189,196
116,52,91,165,81,98,109,418,199,197,189,197
121,52,91,165,80,98,109,417,199,195,189,196
131,53,89,146,85,99,100,360,185,194,171,182
136,52,89,165,85,101,101,388,188,193,174,187
141,52,90,162,81,102,102,382,190,193,175,188
146,50,90,160,77,102,100,375,190,193,175,188


==> _dat/StateStudy/old_every5/StS_elr_dmnd_lam1_kap000001.csv <==
SQP Iteration,A0,A0p0,BILU,BILU_ILU,BILU_ILUp0,BILUp0,BJ,BJ_GSp0,BJ_ILU,BJ_ILUp0,BJp0
1,9,10,136,43,32,35,358,109,177,114,109
6,11,15,133,59,30,30,366,116,203,114,117
11,15,17,162,63,36,38,419,115,236,121,117
16,16,18,126,51,35,41,359,114,197,111,104
21,15,19,119,48,40,41,384,137,222,135,138
26,17,21,133,52,48,49,406,154,232,151,155
31,19,23,131,58,53,56,384,158,234,140,155
36,20,23,125,56,48,44,406,156,240,145,157
41,20,26,147,61,52,50,414,169,240,159,170
46,19,21,135,62,50,45,343,140,243,123,141
51,19,25,143,60,51,48,422,153,218,129,152
56,17,24,142,60,50,48,406,150,242,137,151
61,17,24,139,56,49,47,402,150,250,138,150
66,17,24,138,60,49,47,407,149,249,138,149
71,17,24,135,58,49,47,403,148,213,137,149
76,16,24,134,58,50,46,403,147,243,137,147
81,17,25,135,58,51,46,402,144,247,136,144
86,17,24,134,58,51,44,405,147,215,136,146
91,16,25,132,58,52,44,402,144,251,136,144
101,16,24,132,60,53,48,402,143,208,136,143
106,16,25,132,60,53,49,401,142,255,135,142
116,16,25,133,60,53,50,401,147,208,136,147
121,16,25,133,60,53,50,401,146,255,135,147
131,17,22,130,61,47,48,386,143,237,134,144
136,17,22,138,61,52,47,395,143,214,135,143
141,15,22,136,61,52,47,382,146,215,134,146
146,14,22,133,61,52,46,391,147,220,135,147


==> _img/Buu.txt <==
1   1   1   1   1   1   1   1   0
1   1   1   1   1   1   0   0   0
1   1   1   1   0   0   1   0   1
1   1   1   1   0   0   0   1   1
1   1   0   0   1   1   0   0   0
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   1   1
1   0   0   1   0   0   1   1   1
0   0   1   1   0   0   1   1   1


==> _img/Bxx.dat <==
%% LaTeX2e file `Bxx.dat'
%% generated by the `filecontents' environment
%% from source `sparsityBxx' on 2023/09/29.
%%
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   0   0
1   1   1   1   1   1   0   0   1   1
1   1   1   1   1   1   0   0   1   1
1   1   1   1   0   0   1   1   0   0
1   1   1   1   0   0   1   1   0   0
1   1   1   0   1   1   0   0   1   1
1   1   1   0   1   1   0   0   1   1


==> _img/Bxx.txt <==
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   1   1
1   1   1   1   1   1   1   1   0   0
1   1   1   1   1   1   0   0   1   1
1   1   1   1   1   1   0   0   1   1
1   1   1   1   0   0   1   1   0   0
1   1   1   1   0   0   1   1   0   0
1   1   1   0   1   1   0   0   1   1
1   1   1   0   1   1   0   0   1   1


==> _img/dR0.txt <==
1   1   1   1   0   0   0   0   0
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   0   0
1   0   0   1   0   0   0   1   0
0   1   0   0   1   0   0   0   0
0   1   0   0   0   1   0   0   0
0   0   1   0   0   0   1   0   1
0   0   0   1   0   0   0   1   1
0   0   0   0   0   0   1   1   1


==> _img/dRdX.dat <==
%% LaTeX2e file `dRdX.dat'
%% generated by the `filecontents' environment
%% from source `sparsitydRdX' on 2023/09/29.
%%
1   1   1   1   1   1   1   0   0
1   1   1   1   1   1   0   1   0
1   1   1   1   0   0   1   1   1
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   0   1
1   0   0   1   0   0   0   1   1
0   1   0   0   1   0   0   0   0
0   1   0   0   0   1   0   0   0
0   0   1   0   0   0   1   1   1
0   0   0   1   0   0   1   1   1


==> _img/dRdX.txt <==
1   1   1   1   1   1   1   0   0
1   1   1   1   1   1   0   1   0
1   1   1   1   0   0   1   1   1
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   0   1
1   0   0   1   0   0   0   1   1
0   1   0   0   1   0   0   0   0
0   1   0   0   0   1   0   0   0
0   0   1   0   0   0   1   1   1
0   0   0   1   0   0   1   1   1


==> _img/data-table.dat <==
%% LaTeX2e file `data-table.dat'
%% generated by the `filecontents' environment
%% from source `sparsitydRdX' on 2023/09/28.
%%
1   1   1   1   1   1   1   0   0
1   1   1   1   1   1   0   1   0
1   1   1   1   0   0   1   1   1
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   0   1
1   0   0   1   0   0   0   1   1
0   1   0   0   1   0   0   0   0
0   1   0   0   0   1   0   0   0
0   0   1   0   0   0   1   1   1
0   0   0   1   0   0   1   1   1


==> _img/data-table2.dat <==
%% LaTeX2e file `data-table2.dat'
%% generated by the `filecontents' environment
%% from source `sparsityBuu2x2' on 2023/08/08.
%%
1   1   1   0   1   0   0   0
1   1   1   1   1   1   0   0
1   1   1   1   1   0   1   0
0   1   1   1   0   1   1   1
1   1   1   0   1   1   1   0
0   1   0   1   1   1   1   1
0   0   1   1   1   1   1   1
0   0   0   1   0   1   1   1


==> _img/data-table3.dat <==
%% LaTeX2e file `data-table3.dat'
%% generated by the `filecontents' environment
%% from source `sparsitydR1' on 2023/08/08.
%%
1   1   1   1   0   0   0   0   0
1   1   0   0   1   1   0   0   0
1   0   1   0   0   0   1   0   0
1   0   0   1   0   0   0   1   0
0   1   0   0   1   0   0   0   0
0   1   0   0   0   1   0   0   0
0   0   1   0   0   0   1   0   1
0   0   0   1   0   0   0   1   1
0   0   0   0   0   0   1   1   1

